The Software Stack That Won the Formula Student Driverless Competition

This report describes our approach to design and evaluate a software stack for a race car capable of achieving competitive driving performance in the different disciplines of the Formula Student Driverless. By using a 360{\deg} LiDAR and optionally three cameras, we reliably recognize the plastic cones that mark the track boundaries at distances of around 35 m, enabling us to drive at the physical limits of the car. Using a GraphSLAM algorithm, we are able to map these cones with a root-mean-square error of less than 15 cm while driving at speeds of over 70 kph on a narrow track. The high-precision map is used in the trajectory planning to detect the lane boundaries using Delaunay triangulation and a parametric cubic spline. We calculate an optimized trajectory using a minimum curvature approach together with a GGS-diagram that takes the aerodynamics at different velocities into account. To track the target path with accelerations of up to 1.6 g, the control system is split into a PI controller for longitudinal control and model predictive controller for lateral control. Additionally, a low-level optimal control allocation is used. The software is realized in ROS C++ and tested in a custom simulation, as well as on the actual race track.

==> plots/measured.csv <==
-0.026485149,6.48046609
0.006610621,6.988299109
-0.06361908,7.713447648
-0.207529069,7.887915358
-0.256072161,7.957837754
-0.313362921,8.137708638
-0.377112245,8.21708247
-0.524188261,8.113269299
-0.555983795,8.081000536
-0.569512276,8.084477717
-0.635845134,7.957447603
-0.599250952,7.936302857
-0.544970524,8.017472738
-0.548003597,8.067187918
-0.50475608,8.12116348
-0.461286915,8.219407132
-0.475352348,8.24148809
-0.503579377,8.230383791
-0.533807584,8.258096392
-0.51026797,8.213186176
-0.44091137,8.160029271
-0.346878815,8.145826032
-0.237084116,8.12737183
-0.177863647,8.11301332
-0.097888516,8.091375616
-0.179238297,8.08604471
-0.306524501,8.157774937
-0.324825502,8.229854359
-0.362585456,8.301589365
-0.419463216,8.328203685
-0.428416883,8.30756262
-0.462307152,8.22339518
-0.428797473,8.157546083
-0.45950554,8.075271692
-0.485989016,7.989082971
-0.589355797,7.93533439
-0.618264025,7.912387464
-0.669723291,7.807504867
-0.612895168,7.805218047
-0.5315377,7.819984751
-0.517272529,7.795174123
-0.50912404,7.827067643
-0.509286619,7.898057625
-0.614370212,7.937284697
-0.787057737,8.002025965
-0.803673413,8.138861139
-0.765844032,8.265341483
-0.610697061,8.254763478
-0.562418492,8.279557337
-0.607812377,8.339624174
-0.525909434,8.441751435
-0.224196416,8.446383125
-0.057224686,8.423118562
-0.082999557,8.389815819
-0.193013082,8.37636252
-0.722572534,8.400708314
-0.910451439,8.412104764
-0.845869368,8.223736964
-0.450200896,7.988150447
-0.117040237,7.915701431
0.156594884,8.010373812
0.187454749,8.067150288
0.286723336,8.152913793
0.319887339,8.200817781
0.299826243,8.212201286
0.144643828,8.239352147
-0.043011787,8.239487613
-0.254034901,8.203647387
-0.452393403,8.124240935
-0.6736413,8.028956255
-0.773055215,7.94438689
-0.824389083,7.933662851
-0.830406389,7.964203324
-0.869668399,7.961294107
-0.846304359,7.819386215
-0.660657891,7.788905981
-0.316217767,7.802951906
-0.187329331,7.833868494
-0.334606907,7.789547251
-0.726134158,7.765412222
-1.123660306,7.691150788
-1.52463071,7.663603102
-1.510982042,7.645143539
-1.116096053,7.74951588
-0.734256357,7.847717374
-0.45679811,7.98576124
-0.293756123,8.022579504
-0.239917292,7.975940709
-0.390777721,7.902958677
-0.648904044,7.830432461
-1.119645139,7.522093843
-1.574381897,7.10160109
-1.829050153,6.660845833
-1.802219345,6.334932141
-1.747779619,6.144557001
-1.427392577,5.735925078
-1.046062856,5.401161124
-0.886551339,5.213400324
-0.998270034,5.073872206
-1.294778967,4.866554399
-1.472962866,4.59581626
-1.465285491,4.331304851
-1.350263492,4.084669096
-1.31156913,3.975110061
-1.321827355,3.882047165
-1.440099018,3.601935007
-1.608696148,3.341125707
-1.738286215,3.270014445
-1.825624016,4.042862441
-1.87776411,4.534981415
-1.904816533,4.742375485
-2.04921872,6.113081852
-1.848294312,7.013046785
-1.561152364,7.338707348
-1.332217806,7.34117103
-1.276092608,7.288973873
-1.38934536,7.230604496
-1.515192552,7.190392905
-1.477221276,7.244548761
-1.46001356,7.423298322
-1.364485381,7.631420183
-1.253431724,7.845925595
-1.160483115,7.948510734
-1.247527628,8.036534961
-1.342254823,8.044793744
-1.493236178,7.960181425
-1.495480695,7.866149878
-1.383967758,7.658942536
-1.295028319,7.564120406
-1.374358071,7.463344516
-1.594543208,7.389308754
-1.734254918,7.307557879
-1.694390405,7.350744021
-1.625270503,7.346021693
-1.628104479,7.332243702
-1.771607246,7.337195673
-1.987363842,7.383574258
-2.465761115,7.501715733
-2.625733589,7.468681001
-2.770929813,7.371202593
-2.808170334,7.299296165
-2.719514341,7.247342903
-2.586092725,7.227181349
-2.937103498,7.308445415
-3.141220555,7.31956153
-3.167075688,7.299054522
-3.179631161,7.333895834
-3.194836246,7.365554509
-3.453381486,7.320471099
-4.020714714,7.259960558
-4.643885194,7.293689769
-5.000114359,7.254676019
-5.377921836,7.055910808
-5.405955817,6.838145969
-5.371921705,6.70918248
-5.629247955,6.529033914
-5.819405041,6.56166022
-5.761564493,6.588799918
-5.636339479,6.618977125
-5.144603384,6.54729619
-5.150150718,6.476002611
-5.914467418,6.631828435
-6.970118699,6.7750899
-8.057428971,6.76331274
-8.585406492,6.638539865
-8.589313198,6.605287675
-8.570695957,6.479373498
-8.524552652,6.285882292
-8.589465101,6.295608398
-8.820870442,6.411527137
-8.900563738,6.409129911
-9.089900708,6.307878937
-9.40601165,6.180731668
-9.65208583,6.164421551
-10.04092995,6.189724543
-10.6461912,6.122008781
-11.08152333,6.080250333
-11.19206566,6.056703279
-11.33791486,6.072315439
-11.55040553,6.104023602
-11.41596273,5.930395913
-11.25751671,5.691678113
-11.35522984,5.580237432
-11.6667661,5.64425752
-11.9240879,5.704003971
-11.93696504,5.64015217
-11.62698552,5.494809528
-11.39949509,5.428316108
-11.29445361,5.521210542
-11.49719866,5.715279314
-11.67128345,5.816440327
-11.5154419,5.777265122
-11.52649823,5.72392251
-11.76046675,5.794208156
-12.15438863,5.907250093
-13.05004025,5.882899211
-12.91542747,5.794286045
-12.61091369,5.58553725
-12.29049291,5.437768552
-12.25633648,5.16094425
-12.28476979,5.123664872
-12.3132031,5.086385494
-12.98676051,4.853378623
-13.59841848,4.602472701
-14.78232448,4.257719483
-15.58735028,3.80264732
-16.31696486,2.846340439
-16.87682938,1.917677066
-16.9723885,0.997502974
-16.99982146,0.064697882
-16.91831983,-0.39892731
-16.68641286,-0.988975253
-16.50892888,-1.478620469
-16.43749158,-2.303013878
-17.04678476,-3.076365978
-17.59180967,-3.585013093
-17.80654738,-4.0456975
-17.91691151,-4.466200605
-17.54788936,-4.651839597
-17.23436125,-5.032825995
-16.5400576,-5.303891838
-15.33918986,-5.214685477
-14.74924635,-5.071291635
-13.94138032,-4.995822115
-12.44077788,-4.894443657
-12.2001416,-5.143691447
-12.16736903,-5.63934026
-12.26889038,-6.145781606
-13.27006674,-6.881875689
-13.95891322,-7.119227928
-14.49389767,-7.10814922
-15.09636616,-6.960592923
-15.59721508,-6.762466266
-16.70118094,-6.475478488
-16.82865624,-5.88597286
-16.35685722,-5.476287404
-16.58872517,-5.268325714
-16.6095435,-5.109680647
-16.81921815,-5.10301428
-17.19571098,-5.116380908
-17.11360546,-5.118244042
-16.80386596,-5.148317573
-17.22449637,-5.240174183
-17.09553938,-5.196804909
-16.72432364,-5.026715926
-16.8098483,-4.995457948
-16.37219506,-5.085984598
-15.98239973,-4.982013084
-15.9545811,-4.84097986
-15.87447396,-4.735054507
-15.54073373,-4.359737743
-15.53563112,-4.341319418
-15.53314784,-4.326667339
-15.53066456,-4.31201526
-15.52818128,-4.297363181
-15.525698,-4.282711101
-15.48474373,-4.057028975
-15.77098902,-3.841603388
-16.42635475,-3.708616347
-16.74955924,-3.509735917
-16.99159549,-3.354710843
-17.20135827,-3.087679038
-16.99338034,-2.657668728
-16.92176712,-2.214749567
-16.72715308,-1.840371255
-16.05445267,-1.309973772
-15.46096506,-1.172100031
-15.07846408,-1.361616667
-14.61157121,-1.340487118
-13.50106808,-1.152640654
-12.73795943,-1.056318384
-11.95553851,-1.0409088
-11.35196329,-1.0721557
-11.16248803,-1.018084793
-11.16027384,-1.004419133
-11.07510968,-1.328374712
-10.9918728,-1.518304658
-10.57832456,-1.615031811
-9.762969603,-1.735440596
-8.722123476,-1.847690081
-7.429516036,-1.93326559
-6.26468911,-1.912518972
-4.880987814,-1.857140512
-3.906488542,-1.819065068
-3.120660061,-1.945624403
-2.688777874,-1.969479589
-1.213497389,-1.633507131
0.124163645,-1.302364924
0.94506587,-1.036184648
0.92073022,-0.841498124
0.534446992,-0.414443136
0.196720768,-0.139177879
0.029057523,-0.023641433
-0.179594463,0.107059794
-0.349060389,0.197462671
-0.521155145,0.094030381
-0.83891569,-0.544192556
-1.41311388,-1.236982994
-2.268642258,-1.309293474
-3.329435626,-0.902088578
-3.91329371,-0.5508959
-4.20736093,-0.547331396
-4.357601956,-0.566029709
-4.658766715,-0.634341537
-5.557362808,-1.104384071
-6.300872864,-1.454278604
-6.796138541,-1.442987053
-7.433583745,-1.182213204
-7.949186254,-1.118365344
-8.842776406,-1.133310907
-9.05568983,-1.056985059
-9.154950106,-0.881378855
-9.091199631,-0.771595615
-9.208316098,-0.795237921
-9.541302985,-0.838463622
-9.839087723,-0.870483987
-10.24562802,-0.944413981
-10.66388798,-1.032577648
-11.18684486,-1.116683659
-11.86998132,-1.099696641
-12.3215039,-1.049465636
-12.45890735,-1.050223456
-12.46494193,-0.873478502
-12.47336676,-0.835165185
-12.85294613,-0.688442777
-12.90485205,-0.60364754
-12.15293236,-0.63241766
-11.90701344,-0.635200759
-11.79022865,-0.767952872
-12.33315915,-1.168391601
-12.78865406,-1.574507466
-12.81091527,-1.601740975
-12.83317648,-1.628974483
-12.85543769,-1.656207992
-13.04792828,-1.785790109
-13.2194204,-1.758977025
-13.67442723,-1.595852924
-13.97838229,-1.403984101
-14.16219855,-1.234406992
-13.77412868,-0.676922216
-13.52300344,-0.47414063
-13.47896619,-0.345111359
-13.55496648,-0.30044585
-13.72212285,-0.212832009
-13.7873289,-0.134489845
-14.04135218,-0.170401841
-14.18382655,-0.308757368
-14.01599501,-0.446833849
-14.05341472,-0.60582748
-14.07753656,-0.675607391
-13.89458877,-0.781696491
-13.78433233,-0.778421095
-13.61518469,-0.783721276
-13.30592056,-0.385844169
-13.21984598,-0.018871314
-13.42864629,0.564819556
-13.71972104,0.775480142
-14.10622313,1.04419664
-14.16180615,1.148147418
-13.98824585,1.151425932
-13.61525837,1.219291148
-13.70682985,1.305647803
-14.08030174,1.376286282
-14.16591198,1.384382304
-13.98018296,1.314965865
-13.30449782,1.23432096
-12.55010914,1.183298248
-11.91023197,1.133552317
-11.3893329,1.087566531
-11.27511344,1.068821321
-11.3291565,0.825818708
-11.50992309,0.432289481
-11.69466544,0.000194256
-11.54162142,-0.131638158
-11.24196441,-0.176705513
-11.15729812,0.213870144
-11.54924155,0.961531968
-12.19040632,1.365667639
-12.91277768,1.353823099
-13.26407166,1.545243196
-13.51970946,1.815967456
-13.70045859,1.914397327
-13.2908538,2.334013566
-12.76963952,3.004790455
-12.38062808,3.408180825
-11.28927994,3.867008195
-10.70366866,3.995790211
-10.58399103,4.05990025
-10.69823771,3.949402123
-10.46789011,3.68490712
-9.97337083,3.186723935
-9.521388474,2.801347641
-9.594737935,2.843364311
-10.66357243,3.23001976
-12.18686239,3.301770689
-13.06424457,3.10905364
-13.31143367,2.934824605
-13.32475599,2.900856487
-13.3380783,2.866888368
-12.50832669,2.432778055
-12.19178002,2.38378962
-12.12893091,2.452689945
-12.02848997,2.654530571
-11.67498658,2.833512662
-10.90018448,2.779746603
-10.33833409,2.604082814
-10.64654467,2.788019022
-11.52746655,3.110829143
-12.83675178,3.255966057
-13.52683193,3.201309348
-13.93632957,3.046341208
-13.76672076,2.934611987
-13.22248391,2.880745178
-12.71186756,2.938810413
-12.29961755,3.478934533
-12.09138973,3.94981598
-11.49198771,4.177593231
-10.95961803,4.13913166
-10.57347928,4.085441386
-10.29480124,4.251053185
-10.66019134,4.6436427
-11.30112255,4.973258832
-11.92546335,5.059557254
-11.95418438,4.710115549
-11.32355557,4.133604351
-11.16147081,3.73293488
-12.06195223,3.832701146
-12.77572386,4.021436529
-13.14571826,4.194535692
-12.89397153,4.175405614
-12.01925944,4.164689175
-11.84608345,4.415218192
-12.35430861,5.123758641
-12.64129711,5.943630481
-12.98838519,6.496783794
-12.95078859,6.5527568
-12.25781526,6.537889409
-11.57185124,6.336344379
-11.16240028,6.225988886
-10.85383378,6.372135542
-10.42958722,6.389213896
-9.895045609,6.253228623
-9.801385561,6.208293822
-10.06466339,6.511780996
-10.50794485,6.807939608
-11.53070199,7.148918438
-11.83226567,7.088072942
-11.82576469,6.923439836
-11.53438723,6.823706754
-11.22945221,6.821701196
-11.01956587,6.966588751
-10.5056756,6.935804542
-9.917620327,6.863250899
-9.611376085,6.961813475
-9.945119299,7.261109401
-10.41357126,7.354927643
-10.52346723,6.939479706
-10.03851238,6.458284628
-9.943605918,6.406458995
-10.19103465,6.503707386
-10.78433243,6.566979591
-10.58539143,6.431053849
-10.56256183,6.419409956
-10.54184522,6.408413242
-10.52112861,6.397416529
-10.500412,6.386419815
-10.47969538,6.375423101
-10.33913579,6.31462083
-9.937896776,6.296538196
-9.722901615,6.593662552
-9.753324689,6.905274779
-9.83639386,6.956136399
-9.495867562,6.924085746
-9.24055141,6.208847585
-9.268730469,4.694667784
-9.312762117,0.598592507
-8.564522338,-3.462458646
-7.825440332,-6.511940447
-7.609277701,-8.215375541
-7.415360501,-9.925620661
-7.274747602,-9.922103373
-6.959530612,-9.870479099
-6.725022903,-10.37489578
-6.540696391,-10.39587519
-5.751271947,-9.174227706
-5.225841444,-8.822832744
-4.745735784,-8.841028254
-4.505615404,-7.843680531
-4.67758462,-6.033557706
-5.358381778,-4.764862006
-6.048750068,-4.493711685
-6.081548632,-4.451668168
-5.690997472,-4.916097949
-5.299494625,-5.378416794
-5.117337803,-5.532903288
-4.594670739,-5.68848247
-3.842330442,-5.78752663
-3.315636934,-5.854068549
-2.638088431,-5.750454417
-2.056826767,-5.542130626
-1.154550531,-5.206642757
-0.08188147,-4.679672367
0.818400647,-4.224432921
1.993556413,-4.453705293
3.429847706,-6.428800531
4.367976238,-8.345045464
5.663134334,-9.436454686
6.685757681,-10.05236379
7.216865295,-10.51742455
7.405048326,-10.56656901
8.001478672,-10.50724954
8.721125607,-10.40834598
9.56706187,-10.38879688
10.31516262,-9.984885718
10.83564634,-7.821532442
11.29900903,-5.917780577
11.96555353,-3.97486729
12.34739503,-2.909144077
12.32458752,-2.174096573
12.14061403,-2.157676297
12.25343901,-2.144924994
12.49551254,-2.11484063
12.74653782,-2.18241017
12.61950154,-2.306396787
12.84112126,-2.242436796
13.28497166,-2.285248501
13.12346762,-2.30577641
12.95490915,-2.575671808
13.1265813,-3.192905314
13.34335847,-3.643185396
13.88062944,-4.835829059
14.10757261,-5.878825834
14.43074337,-6.548285164
14.65147643,-6.608169114
14.34754622,-6.706938278
14.10988924,-6.81801638
14.4542382,-6.78088311
14.20677674,-6.58639385
14.40412064,-6.414549039
14.63879716,-6.438319301
14.63593565,-6.23838162
14.65006412,-5.963159687
14.75526268,-5.729079572
15.00733613,-5.504947645
14.79376769,-5.21705239
14.33963342,-4.998098601
14.33856803,-5.264122214
13.83892119,-5.488519587
13.41217607,-5.423045154
13.73917513,-5.298107815
13.42890636,-5.20641854
13.39305181,-5.078813199
13.74182521,-5.219953603
13.48695512,-5.311604316
12.75148118,-5.218125174
12.89765535,-5.28540061
12.8281011,-5.381237907
13.23450909,-5.318807806
13.57777381,-5.181889862
13.36011252,-4.8730696
13.68506992,-4.5951204
13.5985501,-4.358971717
13.17038051,-3.946014604
13.92740679,-3.845579886
14.7228235,-3.882030807
15.16662996,-3.899579802
16.16139706,-3.94169001
16.29048485,-3.892378106
16.13242922,-3.708265092
15.73820412,-3.546352997
14.72110001,-3.282127521
14.01052318,-3.115841374
13.73928063,-3.206785965
13.89295812,-3.249173901
14.31056814,-3.426783224
14.18678099,-3.348854174
14.26273742,-3.094980885
14.82533338,-2.940436074
14.43334072,-2.634397214
14.20838608,-2.111258301
14.32367293,-1.958197116
13.83351808,-1.763519976
14.20254148,-1.58377343
14.27261064,-1.60657779
13.82860809,-1.503022303
14.03302845,-1.460363149
14.32841001,-1.490688615
14.25677926,-1.474958589
14.6082114,-1.500818546
14.95483874,-1.519141743
14.99387607,-1.499804692
15.21833184,-1.396050779
15.28053344,-1.276384968
14.92948446,-1.164405734
14.82079398,-0.974258453
14.81418525,-0.945723907
14.80757653,-0.91718936
14.98853778,-0.620468428
15.30381191,-0.434413504
15.30666108,-0.228529678
15.44878142,-0.049712161
15.72938366,0.045607279
15.32177275,0.04608417
15.16174698,0.032667036
15.05287969,-0.008853929
14.20532161,-0.098311085
13.8043676,-0.022286102
13.75757145,0.0924226
13.59989605,0.306891902
13.87445279,0.505367832
14.37273116,0.607613464
14.63580767,0.794402378
14.97943093,0.582143816
15.14167917,0.217816938
14.78271021,-0.308759047
14.61969186,-1.220210162
14.3218608,-1.763391034
13.72017625,-1.206686452
13.14463901,-0.510521595
12.96707327,-0.374181413
11.0924948,0.164335407
10.90455988,0.30419872
11.46717243,0.627646367
11.87369759,0.857651603
12.2355538,1.071748305
13.51308686,1.121808112
14.04793626,0.896873214
13.99744379,0.712561341
14.45184598,0.634458595
15.39067565,0.489348099
16.08303286,0.525491129
16.44176548,0.700877767
15.77061561,0.934658873
15.29769711,1.410862378
15.35214886,1.833057275
14.83220427,2.32810788
14.45126021,2.518357473
13.85652852,2.680476199
13.38765017,2.751990068
13.21570231,2.750808834
13.14369619,2.748160791
11.74539602,2.861717151
11.17042515,2.923072137
10.34443805,2.948800444
9.994728288,3.011259238
9.835757355,3.218978974
10.00696497,3.096051687
10.12675113,2.870686289
10.13582706,2.636033531
9.977605702,2.493942466
9.452964905,2.465731619
8.898180148,2.649857094
8.406842848,2.945306493
7.862820795,3.250594069
7.372314991,3.4108318
6.679699725,3.538048549
5.290365927,3.682400825
4.275063956,3.717276008
3.294246189,3.778726144
2.798340627,3.757155392
2.543878699,3.696710432
2.344110769,3.623616503
2.186471654,3.504646678
2.094511966,3.393899477
2.070951262,3.326996991
2.007612813,3.133178984
1.933577855,2.955719073
1.868805363,2.901011425
1.8214792,2.9046065
1.670200801,2.917249277
1.496107623,2.859963857
1.898261953,2.764517321
2.514675041,2.767918962
3.003531715,2.830924176
2.821264809,2.807062074
1.970982957,2.752083336
1.792197458,2.799196591
1.891855906,2.82662159
1.915284297,2.831747325
1.938712687,2.83687306
1.962141078,2.841998796
1.985569468,2.847124531
3.334456605,2.902236651
4.893919662,2.847713648
5.817894707,2.75532003
6.334434028,2.652425585
6.762422314,2.449119307
6.713057446,2.249845462
5.760296012,1.618917028
5.429033757,0.715244512
5.859684553,-0.861480934
6.951842541,-2.331834001
7.245474428,-1.637370292
7.34234373,-0.355070973
7.212514032,0.452172606
7.147417244,0.602864954
7.16788096,0.601618027
7.188344676,0.6003711
9.276166286,-0.011914535
9.346005626,-0.023122452
9.415844965,-0.03433037
9.485684305,-0.045538287
12.35192065,1.015107134
12.38685535,1.025806856
12.42179004,1.036506577
12.45672473,1.047206298
12.49165942,1.05790602
12.52659411,1.068605741
12.5615288,1.079305463
12.5964635,1.090005184
10.88066834,3.954872226
10.82398737,3.973978655
10.7673064,3.993085085
10.71062544,4.012191515
9.028170307,5.262925505
9.711569316,5.65814714
10.45362197,5.922440382
11.91808061,6.171182409
13.45005648,6.129760139
13.98357225,5.655156172
13.80708441,4.923742133
13.80450314,4.455647799
13.4013695,4.354618171
13.04692531,4.450199455
12.74473689,4.737000279
12.72681735,5.070846867
12.74756951,5.171951802
12.21984227,5.435960482
11.81224412,5.738847744
11.55811958,5.879176861
11.71082587,5.949624969
11.92217789,5.833460292
12.29502906,5.719416106
13.24026887,5.490031924
14.29884172,5.313599257
15.17001299,5.104263019
15.38145424,4.905952141
15.40336105,4.798750621
15.49479784,3.867856185
15.14660653,2.242386623
14.84851811,-0.056641243
14.73182105,-1.921814555
14.49839125,-3.832756934
13.68543157,-5.044702721
12.34299276,-5.310949953
11.33954965,-5.208398557
9.240080717,-5.471085329
7.746378559,-5.831519047
7.006752162,-5.684697225
6.668349165,-5.579302631
6.611146949,-5.850085978
7.066232387,-5.831950029
7.556991155,-5.573195977
7.990011109,-5.739489395
7.981866934,-6.007237283
7.216238943,-6.46709228
6.01897614,-6.700335055
5.197245449,-6.963245365
4.291498475,-7.341947914
4.128721621,-7.398114652
4.066131735,-7.406770419
4.003541849,-7.415426186
3.940951963,-7.424081953
3.878362077,-7.43273772
2.731793624,-7.443662892
0.410609624,-7.271057019
-1.771527883,-7.167113928
-3.238247857,-7.023958002
-4.512469807,-6.882112268
-5.422166704,-6.819151683
-6.611983101,-6.591562265
-7.778279336,-6.241123503
-8.506447892,-6.038645891
-9.470001056,-5.885459038
-9.964125331,-5.868262538
-10.28726163,-5.932842267
-10.38407717,-5.983505193
-10.22052344,-5.999091275
-9.790653229,-5.912597934
-9.472493662,-5.67534743
-9.39867,-5.199425688
-9.846014576,-4.576491504
-10.41078444,-3.95320428
-10.8445216,-3.602125649
-11.15219954,-3.421348363
-11.28521396,-3.40674486
-11.47176267,-2.988791165
-11.54520844,-2.474262943
-11.7204621,-2.15923851
-12.04954974,-2.074955225
-12.51783587,-1.948643166
-12.58701967,-2.170815669
-12.6319751,-2.790426851
-12.73697607,-3.507162611
-12.66657086,-3.707869735
-12.707139,-3.654650772
-12.66287803,-3.705404667
-12.30151836,-4.205476909
-12.13732374,-4.701094238
-12.13014613,-4.890760332
-12.15689879,-4.929336611
-12.18365144,-4.96791289
-12.78520464,-5.464351411
-13.26071278,-5.676156009
-13.73281438,-5.722450693
-13.83203836,-5.738123572
-14.12072053,-5.877638084
-14.21634505,-5.927132352
-13.8106335,-5.713049242
-13.45764357,-5.544578018
-13.11528521,-5.221572323
-12.93330895,-4.792863128
-12.54673755,-4.357677781
-12.46561657,-4.171298172
-12.52825719,-4.102595499
-12.80790396,-4.13675551
-13.28552373,-4.388974311
-13.58102662,-4.59745827
-13.51926416,-4.648321681
-13.72315406,-4.338607947
-14.06214678,-3.864169929
-13.98172206,-3.857648105
-14.09788815,-4.195029035
-14.10735737,-4.192526179
-13.81720807,-3.96387371
-13.85331186,-3.865049479
-14.06391167,-3.766980526
-14.04484918,-3.509251391
-14.36467475,-3.298997747
-14.48745238,-3.195868396
-14.38405147,-3.073944771
-14.31989529,-2.980679537
-14.30992624,-2.952566991
-14.1980101,-2.60652682
-14.11597977,-2.054901201
-14.05828294,-1.533587087
-14.01566436,-1.319855136
-14.05381228,-0.446921362
-14.35773483,-0.266944694
-14.33367363,-0.003936653
-14.22529292,0.132188989
-14.01654285,0.246070342
-13.64159812,0.297887632
-13.54845289,0.357876805
-13.67575198,0.389642568
-13.80616051,0.450756848
-13.8667553,0.516447901
-14.06803829,0.807299205
-14.11058669,0.897209697
-13.98419316,1.02063114
-13.74613758,1.147369531
-13.35131914,1.352673252
-13.00742488,1.513880931
-12.79376962,1.555061477
-12.79531175,1.555985453
-12.79685388,1.556909429
-12.79839601,1.557833406
-12.79993814,1.558757382
-12.80148027,1.559681358
-12.8030224,1.560605334
-12.89205452,1.585790181
-13.06638373,1.578358251
-13.3987068,1.579541918
-13.63139584,1.58260578
-13.68293903,1.702385669
-13.74634745,1.893796796
-13.59027498,2.055973516
-13.39876652,2.172160094
-13.35404096,2.187101801
-13.05899958,2.340473298
-13.07814731,2.470815017
-13.29742635,2.467862601
-13.80140939,2.294771261
-14.17169998,2.070880816
-14.49085724,1.817269819
-14.72409409,1.38892145
-14.51785915,1.28450294
-14.27128857,1.467015647
-14.46551907,1.800913878
-14.67590774,1.974691585
-14.96455972,2.272685903
-15.11995444,2.482648982
-14.95637682,2.597801666
-14.49787644,2.72545326
-13.86726473,2.866312348
-13.28908166,2.958338096
-13.06654995,3.003042083
-12.92367347,3.01810679
-12.99058495,3.106126714
-13.35702848,3.264821871
-13.87608873,3.455944725
-14.69453939,3.494631235
-14.83073898,3.263033454
-14.61821913,2.983722393
-14.4899546,2.761886606
-14.39534641,2.720688218
-14.1365422,2.837967955
-13.88001024,3.052537362
-13.76336554,3.332927615
-13.54600475,3.603991105
-13.0835072,3.763364277
-12.72287219,3.882848078
-12.44702165,4.022456618
-12.30051048,4.211355806
-12.26933927,4.419305272
-12.2716004,4.629379296
-12.26716719,4.805339869
-12.21199875,4.635387169
-11.9947557,4.650219239
-11.98296406,4.735492815
-11.93816651,4.806804802
-11.6277397,4.95998228
-11.30699246,5.115603078
-10.72846238,5.406805532
-10.52566273,5.749251407
-10.5382374,6.085772247
-10.72286549,6.244598295
-10.80308626,6.258470198
-10.66667603,6.124783704
-10.29748966,5.984802362
-9.952840037,5.896880335
-9.651517326,5.952237757
-9.763468027,6.06615704
-10.0102577,6.134619491
-10.2659446,6.222403641
-10.13674144,6.233762255
-9.789485753,6.189339217
-9.361939387,6.280708511
-8.935000566,6.721860075
-8.769742055,7.121311826
-8.590626356,7.422338394
-8.416232144,7.490329835
-8.072728314,7.465702321
-8.020171622,7.332749782
-8.012239622,7.255178463
-7.965006054,7.156046599
-7.913244837,7.118933966
-7.859772427,7.049846501
-7.677372403,7.016172968
-7.495649409,6.991333315
-7.22037367,7.002922728
-7.13627488,7.189080806
-7.25225238,7.456598162
-7.240994251,7.568762487
-6.835304371,7.495416815
-6.431892792,7.442795547
-5.946733028,7.314378682
-5.923548365,7.285332784
-5.924915041,7.280997314
-5.926281716,7.276661844
-5.927648392,7.272326374
-5.792928022,7.118686487
-5.663177626,7.071971047
-5.803632734,7.223541998
-6.21862533,7.444906164
-6.543316688,7.531320307
-6.652264972,7.488505636
-6.358095399,7.376264638
-6.140219097,7.229088806
-6.097797189,7.033989127
-6.112805422,7.012194592
-6.119332538,7.015952792
-6.125859655,7.019710992
-5.932636931,7.022830022
-5.840961115,7.02374489
-5.782348592,7.048680377
-5.859922137,7.192891168
-6.087081876,7.23261379
-6.128863944,7.167720879
-5.835096104,6.944840575
-5.241993133,6.763979579
-4.656565731,6.65056137
-4.516846006,6.812503841
-4.629174129,7.053893795
-4.454836286,7.197762155
-4.12044277,7.340994531
-3.820671626,7.5624776
-3.739425738,7.668472581
-3.892910622,7.574664974
-4.066592206,7.405069256
-3.836860811,7.086301641
-3.274791994,6.871989506
-2.732386361,6.790195453
-2.299437637,6.705162386
-2.088381183,6.678240365
-1.979801581,6.763020202
-2.043750041,6.858242082
-2.039890945,6.869663945
-2.036031848,6.881085809
-2.032172752,6.892507672
-1.888171986,6.982676452
-1.669885998,7.031241951
-1.264363348,7.153933496
-0.770594304,7.250514717
-0.323053003,7.350506871
-0.309814964,7.498786853
-0.415157212,7.565110205
-0.443726646,7.484649837
-0.239308998,7.133325748
-0.102978872,6.821133011
-0.030758926,6.394039396
0.078402671,6.201258012
0.345345236,6.074405956
0.474430332,6.033203178
0.395935531,6.086642523
0.16870889,6.20728761
-0.077169067,6.441417885
-0.163092033,6.432996491
-0.37678536,6.351081039
-0.657264776,6.356972359
-0.779264006,6.518238242
-0.774196558,6.657493567
-0.92561258,6.288411567
-1.349315877,5.569737051
-1.670837151,4.688131198
-2.051309691,2.720660093
-2.335729684,0.298262591
-2.658815891,-1.962529748
-3.022488657,-3.385631564
-3.287846347,-3.288647614
-3.233247364,-2.56861406
-3.249319263,-3.03840448
-3.381527156,-4.139416857
-3.764786326,-5.09362097
-4.072590781,-5.181148319
-4.310928435,-5.278317972
-4.780166748,-6.037376237
-5.138598381,-6.591561373
-5.379184297,-6.709730985
-5.48472288,-6.340289072
-5.39669456,-6.182862294
-5.372039985,-6.565978396
-5.558730998,-7.204360112
-5.782140576,-7.602917081
-6.14111851,-7.87481788
-6.446631928,-8.094211915
-6.917512596,-8.194299576
-7.108006257,-8.026147315
-7.152398115,-7.830321685
-7.1396301,-7.517405729
-7.167510184,-7.229375254
-7.420444711,-7.23851073
-7.932911439,-7.406376622
-8.070278917,-7.404079626
-8.700871187,-7.132462794
-8.964221431,-6.989841152
-8.956448479,-6.912529249
-8.932579535,-6.816794698
-9.21210994,-6.700917558
-9.561547857,-6.40219347
-9.809475909,-5.980615947
-9.97578767,-5.550638087
-9.807349276,-5.301321205
-9.588162548,-4.898554076
-9.655457902,-4.58448448
-9.875299597,-4.572568149
-9.959528506,-4.492296132
-9.761957985,-4.922215189
-9.51980584,-5.897147705
-9.419090883,-7.114172005
-9.993592221,-7.355594464
-10.51225611,-7.385706243
-10.83603368,-7.594040585
-10.80440065,-7.589046836
-10.67047396,-7.234809621
-10.74996426,-6.854035757
-10.94318321,-6.492081337
-10.71492457,-5.922342784
-10.34955136,-5.481332133
-10.27212599,-5.173169452
-10.42324128,-5.088813066
-10.79733541,-4.916960085
-11.04398283,-4.631110675
-11.014229,-4.521004946
-10.93206558,-4.46792615
-11.00881526,-4.516457726
-11.22656777,-4.46607988
-11.25575689,-4.480157644
-11.26065052,-4.430330787
-10.9832136,-4.238250852
-10.45803469,-3.971597316
-9.828687675,-3.573328431
-9.621468089,-3.495065912
-10.01270784,-3.537552155
-10.80792368,-3.501730055
-10.81683219,-3.452642311
-10.46481395,-3.419105683
-10.18593949,-3.517576261
-10.69940014,-3.732392277
-11.43465533,-3.862080959
-11.99976587,-3.801835702
-12.30588546,-3.583407631
-12.38033377,-3.413185482
-12.30790634,-3.188542387
-12.4096853,-2.698501459
-12.65319901,-2.340900529
-12.9044933,-1.789301316
-12.86542182,-1.340981841
-12.20837698,-1.128867948
-11.74369991,-1.230513454
-11.68267312,-1.414101059
-12.0001903,-1.554714944
-12.48130476,-1.377439099
-13.08263354,-0.421331385
-13.33791686,0.039679229
-13.40959685,0.039853662
-13.84801744,-0.32415191
-14.31178545,-0.45981022
-14.62971867,-0.328998897
-14.71906374,0.196288125
-14.35542031,0.565700815
-13.97152226,0.675952614
-13.37875132,0.733929895
-12.77064612,0.84270801
-12.77104233,1.087797597
-12.81126751,1.257199034
-13.22876925,1.236296824
-13.99186485,1.091972879
-14.63757476,0.93995209
-14.60974447,0.795181378
-14.48768177,0.720278316
-14.33105766,0.709393342
-13.9853747,0.799683933
-13.73257428,0.845069449
-13.37695966,0.941380842
-13.11438623,1.08415907
-13.21685993,1.598971544
-13.34681063,1.922338602
-13.80138682,2.181623078
-14.09140128,2.339900187
-13.76983154,2.164318017
-13.31409909,1.733518734
-13.176443,1.373025068
-13.03790111,1.180086832
-13.29476229,0.961288682
-13.63264711,0.759560412
-13.75062456,0.586218153
-13.78509898,0.374107385
-13.64550926,0.306722303
-14.12082966,0.329079834
-14.65508875,0.393065102
-14.17385686,0.510895382
-14.16791175,0.563456426
-14.24830607,0.508357379
-13.57921188,0.451976391
-12.74705802,0.373460595
-12.21861738,0.491971254
-12.46483964,0.70479434
-12.37529197,0.726927072
-12.31806075,0.881121712
-13.00265688,1.052771145
-13.33681654,1.251701759
-13.75415428,1.33476478
-14.26707899,1.429364695
-14.72962319,1.392211959
-14.69755858,1.33517798
-14.93916518,1.111547398
-15.18092802,0.971444436
-14.5734325,0.699754927
-14.04710549,0.603822332
-13.65427877,0.516113552
-13.54595414,0.657326935
-13.61982111,0.847550197
-13.8065945,1.041132126
-14.45937905,1.253817587
-15.45575841,1.346117627
-15.88411607,1.302949121
-16.15013123,1.186088086
-15.87425558,1.035494286
-15.34278644,0.842115039
-14.89697416,0.276460126
-14.50109378,-0.715785804
-14.52409192,-1.253642116
-15.11021275,-1.524701041
-15.44899827,-0.706038521
-15.64764414,0.537976607
-15.49053168,1.179133631
-15.26176298,1.778583344
-15.21798697,2.767827824
-15.33558083,3.40420991
-14.95688154,4.123705836
-13.70808071,4.582327961
-12.98371978,4.961949209
-13.16040485,5.48874236
-13.67023393,5.868657565
-14.08015236,5.825076098
-14.16324375,5.82961465
-14.02233657,5.784921434
-13.67407719,5.673620341
-13.50308155,5.643015165
-13.15280575,5.779121804
-12.4243613,5.787687517
-11.78699253,5.87043725
-10.50685,6.158893035
-9.78921998,6.400790353
-9.331952054,6.703412503
-8.849472011,7.335047946
-8.872940099,7.783235743
-8.987503666,8.052288986
-8.888613753,7.5631458
-8.64511524,5.80015945
-7.716585298,1.151446732
-6.527229985,-2.902155778
-4.758454271,-5.564352881
-2.904194551,-6.592094734
-2.001225058,-6.272998015
-1.568095789,-5.888112669
-1.096725272,-5.764889372
-0.724271721,-5.50405345
-0.151131725,-4.837460277
0.744315465,-4.705288934
2.068865001,-5.067261805
3.601766847,-5.40584153
4.705869976,-5.453363084
5.446522855,-5.52251399
6.100679423,-5.798705389
6.751583147,-6.389651633
6.661266229,-5.963609034
6.304750986,-5.558727433
6.262384917,-5.692817193
6.531383244,-6.273311448
6.134149015,-6.178524983
5.494228967,-5.846637742
5.902225695,-6.399569017
6.367926139,-7.018122451
6.371579258,-7.230733268
6.643181794,-7.283420359
7.360853645,-7.669185235
8.155486946,-8.050814408
9.061040067,-8.040632014
9.911409747,-7.716243215
10.46000537,-7.219170225
11.25476069,-7.104022485
12.24194307,-6.820282403
12.87920901,-6.19468783
13.80204212,-5.145863156
14.31362583,-4.443494685
14.39838389,-3.763582195
14.39821391,-3.345078514
14.25232786,-2.979548123
14.31640413,-2.88782712
14.60741933,-3.015322718
14.42342239,-3.14634777
14.41435687,-3.086666473
15.3179002,-2.899230812
14.95408137,-2.537450672
14.23145634,-2.067161043
14.82346933,-2.062985259
14.72188697,-2.530332231
14.50083672,-2.948485442
14.66421498,-3.804731977
14.51630136,-4.306354427
14.57613391,-4.577053323
14.64978677,-4.533553136
14.53065551,-4.427074864
14.36450365,-4.282787976
13.55581467,-4.856823911
13.02570678,-5.573559476
13.21305241,-5.917089024
13.2072127,-5.665710315
13.18599334,-4.960984227
13.34514281,-4.381117395
14.17094338,-4.066719685
14.88102573,-4.315778234
15.91353294,-4.786096791
17.12356061,-4.942126701
17.27538719,-4.706600767
17.18707993,-4.571363092
16.17903105,-4.123926531
15.54515284,-3.830499766
14.38717681,-3.556232129
13.51506104,-3.460846055
13.88441599,-3.540347464
14.0785413,-3.558565269
13.88544156,-3.309278281
14.27787193,-3.202833324
13.92540476,-3.075520869
13.59770804,-2.986178051
14.66684387,-3.066486347
15.8936224,-3.0537461
17.13475238,-3.187783699
18.2725142,-3.511928511
19.06732402,-3.550201041
19.22756714,-3.513582241
19.02784404,-3.334288763
18.06962477,-3.066296967
17.24549896,-2.753583207
16.78547223,-2.592557848
15.0837131,-1.847008964
14.77352504,-1.184608811
14.68231075,-0.458084322
14.87834069,0.114601489
15.55854012,-0.015892409
16.0382235,-0.554260146
16.32090402,-1.523450151
16.37054515,-2.215944998
16.36950312,-2.316693364
15.92988036,-1.500420856
15.64770068,-0.71223487
15.82920571,-0.592195561
16.38507904,-0.558562714
17.16321508,-0.00266838
17.53778092,0.762235849
17.59872415,1.147052875
17.24920825,1.271505664
16.76035449,1.318685698
16.25717003,1.452357479
15.61415448,1.666421008
14.57740248,2.38748381
14.57072889,3.187977108
14.83899995,3.747115052
15.08598793,4.148205441
15.41335367,4.32538147
15.05212235,4.417214431
14.46231262,4.522898516
13.85195843,4.644108759
13.37883164,4.753291346
12.5950506,4.922029018
12.27757066,5.089438191
12.24596708,5.116665189
12.22776763,5.133675212
12.20956819,5.150685235
12.19136874,5.167695258
12.1731693,5.18470528
12.11996735,5.226157297
11.93710907,5.38197881
11.03495462,5.920328194
10.57431996,6.16346601
10.62569703,6.255979861
10.8902128,6.512981768
10.88001061,6.896911966
10.29818584,7.057266305
9.584380259,7.12233025
8.91692777,7.260487273
8.497991039,7.318337455
8.066030199,7.276182119
7.791952174,7.317361708
7.302322644,7.238665976
6.66216305,7.172928791
6.14298445,6.938583736
5.968097197,6.171102284
5.790359769,4.813788182
5.116237716,3.215573348
4.12671131,1.763913576
3.262562793,0.500179717
2.31667377,-0.987022866
1.03941872,-2.075574419
0.860905795,-2.132532179
0.389024356,-2.247080459
-0.526876414,-2.481839823
-1.648512244,-2.662586401
-2.613266647,-2.997688182
-3.647330219,-3.485645813
-4.54209244,-3.61091852
-5.176674295,-3.572426069
-5.348079517,-3.538830379
-6.018097639,-3.766174684
-6.57503904,-4.335337503
-6.81424308,-4.562396194
-7.223075363,-4.715081837
-7.751446916,-4.791816975
-8.333769019,-4.915045869
-8.819256701,-5.07654459
-9.229824008,-5.153315027
-9.460059538,-5.16937919
-9.616333198,-5.180397371
-10.01689004,-5.17728595
-10.38129749,-5.084289336
-10.65710765,-4.838745102
-10.93384456,-4.637868326
-11.18586201,-4.379093904
-11.37258972,-4.18701062
-11.56045856,-3.915717229
-11.71501201,-3.473816538
-12.20045199,-3.229160846
-13.37673268,-3.188446401
-14.66690293,-3.102987733
-15.17719291,-2.957527757
-15.36509904,-2.877409189
-15.73450939,-2.706617519
-15.53678672,-2.456299554
-15.09065251,-2.243990127
-15.18412086,-2.22363669
-15.40512022,-2.187697068
-15.4316194,-2.009313267
-15.00470041,-1.697373778
-14.43198188,-1.423255917
-13.66038171,-1.22721467
-13.13048385,-1.078333199
-13.22284491,-0.991339324
-13.66793978,-1.006408794
-14.38452222,-1.096617158
-15.11892115,-1.188018379
-15.78714223,-1.249042541
-16.03954312,-1.296772268
-16.19781556,-1.4066076
-15.96598918,-1.376539398
-15.60572263,-1.352910583
-15.28002774,-1.270819711
-14.92834465,-1.161405903
-14.93118055,-1.076347239
-14.98019101,-0.978813052
-15.03257507,-0.820330067
-15.01851076,-0.610486007
-14.60695213,-0.448378346
-14.11182467,-0.410811597
-14.00234304,-0.420387497
-13.97793911,-0.439490632
-14.26903397,-0.43301788
-14.81998744,-0.518517015
-14.52344356,-0.499126972
-14.41183984,-0.50105315
-14.91340565,-0.823748272
-14.88822613,-1.146287236
-15.2138455,-1.250810565
-15.87280067,-1.580785505
-15.98281654,-1.654982876
-16.24600785,-1.863344285
-16.24312777,-2.057323515
-15.53178345,-2.224629628
-15.21957189,-2.383464599
-14.43342923,-2.601475704
-14.12948489,-2.808661761
-13.88325391,-2.983382351
-13.83835739,-2.986886158
-13.72752256,-2.942198865
-13.42292604,-3.041950708
-13.82235535,-3.163390584
-14.03120834,-3.225197948
-14.75402421,-3.444846317
-15.68448544,-3.561843509
-15.77603952,-3.582619635
-15.97770279,-3.651945941
-16.04394719,-3.714669434
-15.65465424,-3.686237254
-15.58547362,-3.615633441
-15.58561758,-3.52288783
-15.14956986,-3.141054977
-14.72480387,-2.633762849
-14.48827015,-2.179393775
-14.68855313,-1.770150529
-14.79937771,-1.390628479
-14.60858548,-1.051042959
-14.40729387,-1.010214946
-14.26630997,-1.174325159
-14.28078653,-1.154545016
-14.12739698,-1.039123627
-13.93822312,-0.727927265
-13.77058839,-0.111548563
-13.46378527,-0.048234976
-13.31127991,-0.161636864
-13.53906206,-0.102432015
-13.73373137,0.110922822
-14.11556402,0.467471348
-14.20459393,0.55293681
-14.13163188,0.514844776
-13.48965044,0.808208925
-13.32020381,1.245313857
-13.35331791,1.522274981
-13.30376546,1.796024215
-13.09440768,2.073890025
-12.5617911,2.413181187
-12.21074264,2.560342136
-11.57088502,2.373469152
-10.9285616,2.134061288
-10.52620695,2.045384545
-10.24328103,2.020031243
-10.02026841,1.942301705
-9.888290515,2.023175122
-10.03777314,2.654744051
-10.15534186,3.326498845
-10.11527517,3.686477499
-9.863906596,3.677286587
-9.612869978,3.671918321
-9.341327098,3.680826691
-9.356965777,3.688447414
-9.783561303,3.762417259
-10.39011485,3.840392815
-10.9137215,3.878365634
-11.19761259,3.784167518
-11.23099555,3.56229346
-10.76957648,3.352592477
-10.74071132,3.336878501
-10.71922198,3.322506613
-10.69773264,3.308134725
-10.6762433,3.293762838
-10.65475396,3.27939095
-10.48110762,2.956047842
-10.66730812,1.655337092
-10.79736217,0.563999732
-10.99661981,-0.189650089
-11.21101098,-0.852134746
-11.02347165,-1.727383453
-10.70715292,-2.211676458
-10.54104385,-2.612344048
-10.862233,-3.421545715
-11.16062412,-3.802098841
-11.52070047,-3.76792358
-11.7917657,-3.588661465
-11.95397246,-3.625094625
-12.16441993,-3.975354195
-12.42136238,-4.194110359
-12.80885995,-4.183462059
-13.20686,-4.224329275
-13.42612247,-4.330654534
-13.45009713,-4.390107145
-13.62553527,-4.400426194
-13.89130137,-4.44031739
-14.25443483,-4.423097415
-14.37038482,-4.332097006
-14.42107665,-4.081778433
-14.32496296,-3.843937833
-14.18779928,-3.615825844
-13.87434981,-3.351070683
-13.61479724,-3.169306648
-13.48803686,-3.040432967
-13.4642095,-3.011266606
-13.74273203,-2.604428512
-14.24157793,-2.369202566
-14.80193351,-2.042671104
-15.05531528,-1.91343607
-15.17257164,-1.84334723
-15.04194887,-1.753462855
-14.66430524,-1.596105033
-14.59561455,-1.539964673
-14.26628183,-1.198517161
-14.22847561,-1.013450113
-14.46568603,-0.800262597
-14.72282894,-0.539960108
-14.76462786,-0.276095388
-14.55556348,-0.033365651
-14.28642045,0.1234395
-13.70422197,0.211362665
-12.99030236,0.310050463
-12.66346014,0.431013945
-12.48614219,0.567246931
-12.45416701,0.611538761
-12.60511677,0.610580087
-12.85840441,0.537306987
-13.05613568,0.452755945
-12.96307312,0.364320163
-12.7118878,0.263967613
-12.48968049,0.289397261
-12.27004365,0.299082001
-12.01598394,0.299058001
-11.97330767,0.386409223
-11.9854674,0.396616286
-11.99762713,0.406823348
-12.89654382,0.558871961
-12.82095175,0.519283426
-12.15590076,0.357117083
-11.52661442,0.253655527
-11.06330862,0.319701427
-10.77667016,0.483864166
-10.73161976,0.583786568
-10.84587976,0.724980793
-11.16400537,1.000170001
-11.4086763,1.288752946
-11.62401566,1.517197571
-11.65957629,1.67581653
-11.4791084,1.810867901
-11.33297063,2.001077576
-11.20034414,2.321213057
-10.97673473,2.539879377
-10.98946444,2.760514903
-11.29558668,2.944115952
-11.70272792,3.150470831
-11.77961955,3.184620441
-11.67825745,3.211755442
-11.21946231,3.192435582
-10.87740314,3.242994367
-11.08099477,3.356255378
-11.40972464,3.559455938
-11.74479612,3.808561089
-11.93935851,3.8347732
-11.98316826,3.824762867
-11.89042284,3.952361933
-11.83596749,4.007782971
-11.82436114,4.016603495
-11.81275479,4.025424019
-11.80114844,4.034244543
-11.78954209,4.043065067
-10.67384758,4.532991288
-11.16506473,4.873636611
-11.5745996,5.034268183
-12.31501494,5.178960726
-12.44210187,5.083089989
-12.35532895,5.043914497
-12.10530653,4.998282691
-11.7496528,5.010655471
-11.45034732,5.11897319
-11.12108876,5.341881402
-10.79231329,5.352848447
-10.56758544,5.292271883
-10.4747961,5.318058978
-10.6261295,5.534314677
-10.95726054,5.750302379
-11.50703857,5.928461127
-12.00716094,5.875301454
-12.48917203,5.621253743
-12.85977667,5.354751128
-12.92599209,4.914671618
-12.56138798,4.612075165
-12.27408158,4.373806079
-12.14985724,4.270330409
-12.00930586,4.169514637
-11.94724402,4.032786861
-11.87530598,3.873723277
-12.08170013,3.69425106
-12.39983945,3.389256776
-12.77876851,3.171101089
-13.68490047,2.822748408
-14.22954364,2.421132249
-14.51225935,2.010286076
-14.77329665,1.728841817
-14.7764885,1.576685634
-14.45353223,1.404698467
-13.97597132,1.186930544
-13.72102516,1.219154842
-13.97149159,1.468326119
-14.39128254,1.649233727
-14.98767529,1.982937294
-14.97265131,2.311761875
-14.76740619,2.539250581
-14.61323297,2.614230113
-14.15843563,2.949865089
-14.20220475,3.364243736
-14.10325124,3.588185479
-13.76207181,3.653426117
-13.46126731,3.641950995
-13.06871154,3.514734204
-12.96958949,3.59932499
-13.01960321,3.880068808
-13.11398487,4.346644409
-13.4073778,4.89642433
-13.48117706,5.466975531
-13.37586277,5.966862049
-13.21654248,6.354752835
-12.98421667,6.794914069
-12.73912175,7.182540502
-12.13953682,7.387691971
-11.13424488,7.363309983
-10.51587584,7.363950795
-10.21391392,7.494984411
-10.09519105,7.763796564
-10.27926428,8.054538576
-10.57668027,8.224892605
-10.65509193,7.903188574
-10.38515131,7.381397071
-10.0680874,6.902569063
-10.27358124,6.713853621
-10.54691322,6.649883807
-10.4683539,6.588203417
-10.22699651,6.600871691
-10.04539292,6.709254184
-10.08448326,6.885735527
-10.17773203,7.037691217
-10.1931878,7.19136248
-9.796795228,7.227586243
-9.040585054,7.107570072
-8.347462674,6.995530555
-7.863977215,7.090194495
-7.732455041,7.284637641
-7.63584557,7.379978343
-7.63031986,6.937443635
-7.581683896,5.927345295
-7.587610261,3.45306727
-7.593966767,1.409769786
-7.479928506,-0.493254299
-6.918126776,-1.92560197
-6.23115768,-2.473649956
-5.532328549,-2.37163524
-5.15132096,-2.090077157
-4.817979395,-1.815029354
-4.523961658,-1.672072112
-3.794682603,-3.275948064
-2.919778393,-5.784756157
-2.154188535,-7.200739233
-1.360889418,-7.285870874
-0.672323363,-7.330280897
0.143228216,-7.639862272
0.765613856,-7.850167486
1.169282713,-7.637002574
1.842286505,-7.325672776
2.744048354,-7.062598349
3.74823256,-6.842621276
4.569107504,-6.758945498
5.326941519,-6.659350655
5.739954728,-6.646462044
6.075915721,-6.583233714
6.62887765,-6.452485174
7.207009816,-6.268256936
7.777618742,-5.954666288
8.343815447,-5.685274473
8.845485834,-5.423994109
9.4206958,-5.428318799
10.44786537,-5.668649215
11.3145184,-6.001609585
11.54629372,-6.078615513
11.54002523,-5.989407645
11.37637677,-5.855495728
11.31038596,-5.775160608
11.50304617,-5.717746256
11.81951216,-5.478834293
12.20449011,-5.159948244
12.44680825,-4.86827686
12.54576242,-4.597045064
12.94035463,-4.385081751
13.43538609,-4.302663739
13.77345161,-4.329105073
14.14763457,-4.408030829
14.43291359,-4.51216002
14.832576,-4.551669965
15.10258956,-4.577639199
15.23623893,-4.607720755
15.55781592,-4.60299331
15.86581497,-4.67957257
15.93294261,-4.709422893
15.96622863,-4.719347454
15.77500904,-4.689868575
15.35978075,-4.712797849
14.91389884,-4.766141703
14.80315853,-4.918209183
14.65503536,-5.002453826
14.62663524,-4.986701545
14.88235551,-5.218242354
15.12741259,-5.532612531
15.51747125,-5.654253834
16.09580151,-5.590951416
16.21819991,-5.448238668
16.37550657,-5.416472017
16.61702345,-5.502432003
16.63076664,-5.460228723
16.59401206,-5.436412196
16.61871585,-5.479166984
16.39755142,-5.494629749
15.61036644,-5.38503171
14.98292945,-5.359566146
14.40661971,-5.374882188
14.03333105,-5.274245872
14.16948221,-5.314696928
14.68094822,-5.396462819
15.4440495,-4.989060012
15.74994615,-4.549164298
16.06003328,-4.4528532
16.27408697,-4.625837256
16.1555941,-4.686314759
15.94098718,-4.750777539
15.80005243,-4.885400102
15.52966529,-5.042205156
15.09685469,-5.124476202
14.4872951,-5.113974968


==> plots/ref.csv <==
14.715,0
-14.715,0
14.715,0
-14.715,0
14.71499548,0.01
-14.71499548,0.01
14.71499548,-0.01
-14.71499548,-0.01
14.7149819,0.02
-14.7149819,0.02
14.7149819,-0.02
-14.7149819,-0.02
14.71495929,0.03
-14.71495929,0.03
14.71495929,-0.03
-14.71495929,-0.03
14.71492762,0.04
-14.71492762,0.04
14.71492762,-0.04
-14.71492762,-0.04
14.7148869,0.05
-14.7148869,0.05
14.7148869,-0.05
-14.7148869,-0.05
14.71483714,0.06
-14.71483714,0.06
14.71483714,-0.06
-14.71483714,-0.06
14.71477833,0.07
-14.71477833,0.07
14.71477833,-0.07
-14.71477833,-0.07
14.71471047,0.08
-14.71471047,0.08
14.71471047,-0.08
-14.71471047,-0.08
14.71463357,0.09
-14.71463357,0.09
14.71463357,-0.09
-14.71463357,-0.09
14.71454761,0.1
-14.71454761,0.1
14.71454761,-0.1
-14.71454761,-0.1
14.71445261,0.11
-14.71445261,0.11
14.71445261,-0.11
-14.71445261,-0.11
14.71434856,0.12
-14.71434856,0.12
14.71434856,-0.12
-14.71434856,-0.12
14.71423545,0.13
-14.71423545,0.13
14.71423545,-0.13
-14.71423545,-0.13
14.7141133,0.14
-14.7141133,0.14
14.7141133,-0.14
-14.7141133,-0.14
14.7139821,0.15
-14.7139821,0.15
14.7139821,-0.15
-14.7139821,-0.15
14.71384186,0.16
-14.71384186,0.16
14.71384186,-0.16
-14.71384186,-0.16
14.71369256,0.17
-14.71369256,0.17
14.71369256,-0.17
-14.71369256,-0.17
14.71353421,0.18
-14.71353421,0.18
14.71353421,-0.18
-14.71353421,-0.18
14.71336681,0.19
-14.71336681,0.19
14.71336681,-0.19
-14.71336681,-0.19
14.71319036,0.2
-14.71319036,0.2
14.71319036,-0.2
-14.71319036,-0.2
14.71300486,0.21
-14.71300486,0.21
14.71300486,-0.21
-14.71300486,-0.21
14.71281031,0.22
-14.71281031,0.22
14.71281031,-0.22
-14.71281031,-0.22
14.7126067,0.23
-14.7126067,0.23
14.7126067,-0.23
-14.7126067,-0.23
14.71239405,0.24
-14.71239405,0.24
14.71239405,-0.24
-14.71239405,-0.24
14.71217234,0.25
-14.71217234,0.25
14.71217234,-0.25
-14.71217234,-0.25
14.71194158,0.26
-14.71194158,0.26
14.71194158,-0.26
-14.71194158,-0.26
14.71170176,0.27
-14.71170176,0.27
14.71170176,-0.27
-14.71170176,-0.27
14.7114529,0.28
-14.7114529,0.28
14.7114529,-0.28
-14.7114529,-0.28
14.71119497,0.29
-14.71119497,0.29
14.71119497,-0.29
-14.71119497,-0.29
14.710928,0.3
-14.710928,0.3
14.710928,-0.3
-14.710928,-0.3
14.71065196,0.31
-14.71065196,0.31
14.71065196,-0.31
-14.71065196,-0.31
14.71036688,0.32
-14.71036688,0.32
14.71036688,-0.32
-14.71036688,-0.32
14.71007273,0.33
-14.71007273,0.33
14.71007273,-0.33
-14.71007273,-0.33
14.70976953,0.34
-14.70976953,0.34
14.70976953,-0.34
-14.70976953,-0.34
14.70945727,0.35
-14.70945727,0.35
14.70945727,-0.35
-14.70945727,-0.35
14.70913596,0.36
-14.70913596,0.36
14.70913596,-0.36
-14.70913596,-0.36
14.70880558,0.37
-14.70880558,0.37
14.70880558,-0.37
-14.70880558,-0.37
14.70846615,0.38
-14.70846615,0.38
14.70846615,-0.38
-14.70846615,-0.38
14.70811766,0.39
-14.70811766,0.39
14.70811766,-0.39
-14.70811766,-0.39
14.7077601,0.4
-14.7077601,0.4
14.7077601,-0.4
-14.7077601,-0.4
14.70739349,0.41
-14.70739349,0.41
14.70739349,-0.41
-14.70739349,-0.41
14.70701781,0.42
-14.70701781,0.42
14.70701781,-0.42
-14.70701781,-0.42
14.70663307,0.43
-14.70663307,0.43
14.70663307,-0.43
-14.70663307,-0.43
14.70623927,0.44
-14.70623927,0.44
14.70623927,-0.44
-14.70623927,-0.44
14.70583641,0.45
-14.70583641,0.45
14.70583641,-0.45
-14.70583641,-0.45
14.70542448,0.46
-14.70542448,0.46
14.70542448,-0.46
-14.70542448,-0.46
14.70500348,0.47
-14.70500348,0.47
14.70500348,-0.47
-14.70500348,-0.47
14.70457342,0.48
-14.70457342,0.48
14.70457342,-0.48
-14.70457342,-0.48
14.70413429,0.49
-14.70413429,0.49
14.70413429,-0.49
-14.70413429,-0.49
14.70368609,0.5
-14.70368609,0.5
14.70368609,-0.5
-14.70368609,-0.5
14.70322883,0.51
-14.70322883,0.51
14.70322883,-0.51
-14.70322883,-0.51
14.7027625,0.52
-14.7027625,0.52
14.7027625,-0.52
-14.7027625,-0.52
14.70228709,0.53
-14.70228709,0.53
14.70228709,-0.53
-14.70228709,-0.53
14.70180262,0.54
-14.70180262,0.54
14.70180262,-0.54
-14.70180262,-0.54
14.70130907,0.55
-14.70130907,0.55
14.70130907,-0.55
-14.70130907,-0.55
14.70080645,0.56
-14.70080645,0.56
14.70080645,-0.56
-14.70080645,-0.56
14.70029475,0.57
-14.70029475,0.57
14.70029475,-0.57
-14.70029475,-0.57
14.69977398,0.58
-14.69977398,0.58
14.69977398,-0.58
-14.69977398,-0.58
14.69924414,0.59
-14.69924414,0.59
14.69924414,-0.59
-14.69924414,-0.59
14.69870522,0.6
-14.69870522,0.6
14.69870522,-0.6
-14.69870522,-0.6
14.69815722,0.61
-14.69815722,0.61
14.69815722,-0.61
-14.69815722,-0.61
14.69760014,0.62
-14.69760014,0.62
14.69760014,-0.62
-14.69760014,-0.62
14.69703398,0.63
-14.69703398,0.63
14.69703398,-0.63
-14.69703398,-0.63
14.69645874,0.64
-14.69645874,0.64
14.69645874,-0.64
-14.69645874,-0.64
14.69587442,0.65
-14.69587442,0.65
14.69587442,-0.65
-14.69587442,-0.65
14.69528102,0.66
-14.69528102,0.66
14.69528102,-0.66
-14.69528102,-0.66
14.69467853,0.67
-14.69467853,0.67
14.69467853,-0.67
-14.69467853,-0.67
14.69406696,0.68
-14.69406696,0.68
14.69406696,-0.68
-14.69406696,-0.68
14.6934463,0.69
-14.6934463,0.69
14.6934463,-0.69
-14.6934463,-0.69
14.69281655,0.7
-14.69281655,0.7
14.69281655,-0.7
-14.69281655,-0.7
14.69217771,0.71
-14.69217771,0.71
14.69217771,-0.71
-14.69217771,-0.71
14.69152979,0.72
-14.69152979,0.72
14.69152979,-0.72
-14.69152979,-0.72
14.69087277,0.73
-14.69087277,0.73
14.69087277,-0.73
-14.69087277,-0.73
14.69020666,0.74
-14.69020666,0.74
14.69020666,-0.74
-14.69020666,-0.74
14.68953146,0.75
-14.68953146,0.75
14.68953146,-0.75
-14.68953146,-0.75
14.68884716,0.76
-14.68884716,0.76
14.68884716,-0.76
-14.68884716,-0.76
14.68815377,0.77
-14.68815377,0.77
14.68815377,-0.77
-14.68815377,-0.77
14.68745128,0.78
-14.68745128,0.78
14.68745128,-0.78
-14.68745128,-0.78
14.68673969,0.79
-14.68673969,0.79
14.68673969,-0.79
-14.68673969,-0.79
14.686019,0.8
-14.686019,0.8
14.686019,-0.8
-14.686019,-0.8
14.68528921,0.81
-14.68528921,0.81
14.68528921,-0.81
-14.68528921,-0.81
14.68455031,0.82
-14.68455031,0.82
14.68455031,-0.82
-14.68455031,-0.82
14.68380232,0.83
-14.68380232,0.83
14.68380232,-0.83
-14.68380232,-0.83
14.68304521,0.84
-14.68304521,0.84
14.68304521,-0.84
-14.68304521,-0.84
14.682279,0.85
-14.682279,0.85
14.682279,-0.85
-14.682279,-0.85
14.68150368,0.86
-14.68150368,0.86
14.68150368,-0.86
-14.68150368,-0.86
14.68071926,0.87
-14.68071926,0.87
14.68071926,-0.87
-14.68071926,-0.87
14.67992572,0.88
-14.67992572,0.88
14.67992572,-0.88
-14.67992572,-0.88
14.67912307,0.89
-14.67912307,0.89
14.67912307,-0.89
-14.67912307,-0.89
14.6783113,0.9
-14.6783113,0.9
14.6783113,-0.9
-14.6783113,-0.9
14.67749042,0.91
-14.67749042,0.91
14.67749042,-0.91
-14.67749042,-0.91
14.67666042,0.92
-14.67666042,0.92
14.67666042,-0.92
-14.67666042,-0.92
14.6758213,0.93
-14.6758213,0.93
14.6758213,-0.93
-14.6758213,-0.93
14.67497307,0.94
-14.67497307,0.94
14.67497307,-0.94
-14.67497307,-0.94
14.67411571,0.95
-14.67411571,0.95
14.67411571,-0.95
-14.67411571,-0.95
14.67324922,0.96
-14.67324922,0.96
14.67324922,-0.96
-14.67324922,-0.96
14.67237361,0.97
-14.67237361,0.97
14.67237361,-0.97
-14.67237361,-0.97
14.67148888,0.98
-14.67148888,0.98
14.67148888,-0.98
-14.67148888,-0.98
14.67059502,0.99
-14.67059502,0.99
14.67059502,-0.99
-14.67059502,-0.99
14.66969202,1
-14.66969202,1
14.66969202,-1
-14.66969202,-1
14.6687799,1.01
-14.6687799,1.01
14.6687799,-1.01
-14.6687799,-1.01
14.66785864,1.02
-14.66785864,1.02
14.66785864,-1.02
-14.66785864,-1.02
14.66692825,1.03
-14.66692825,1.03
14.66692825,-1.03
-14.66692825,-1.03
14.66598872,1.04
-14.66598872,1.04
14.66598872,-1.04
-14.66598872,-1.04
14.66504005,1.05
-14.66504005,1.05
14.66504005,-1.05
-14.66504005,-1.05
14.66408224,1.06
-14.66408224,1.06
14.66408224,-1.06
-14.66408224,-1.06
14.66311528,1.07
-14.66311528,1.07
14.66311528,-1.07
-14.66311528,-1.07
14.66213919,1.08
-14.66213919,1.08
14.66213919,-1.08
-14.66213919,-1.08
14.66115395,1.09
-14.66115395,1.09
14.66115395,-1.09
-14.66115395,-1.09
14.66015956,1.1
-14.66015956,1.1
14.66015956,-1.1
-14.66015956,-1.1
14.65915602,1.11
-14.65915602,1.11
14.65915602,-1.11
-14.65915602,-1.11
14.65814333,1.12
-14.65814333,1.12
14.65814333,-1.12
-14.65814333,-1.12
14.65712148,1.13
-14.65712148,1.13
14.65712148,-1.13
-14.65712148,-1.13
14.65609049,1.14
-14.65609049,1.14
14.65609049,-1.14
-14.65609049,-1.14
14.65505033,1.15
-14.65505033,1.15
14.65505033,-1.15
-14.65505033,-1.15
14.65400101,1.16
-14.65400101,1.16
14.65400101,-1.16
-14.65400101,-1.16
14.65294254,1.17
-14.65294254,1.17
14.65294254,-1.17
-14.65294254,-1.17
14.6518749,1.18
-14.6518749,1.18
14.6518749,-1.18
-14.6518749,-1.18
14.65079809,1.19
-14.65079809,1.19
14.65079809,-1.19
-14.65079809,-1.19
14.64971212,1.2
-14.64971212,1.2
14.64971212,-1.2
-14.64971212,-1.2
14.64861698,1.21
-14.64861698,1.21
14.64861698,-1.21
-14.64861698,-1.21
14.64751267,1.22
-14.64751267,1.22
14.64751267,-1.22
-14.64751267,-1.22
14.64639918,1.23
-14.64639918,1.23
14.64639918,-1.23
-14.64639918,-1.23
14.64527652,1.24
-14.64527652,1.24
14.64527652,-1.24
-14.64527652,-1.24
14.64414468,1.25
-14.64414468,1.25
14.64414468,-1.25
-14.64414468,-1.25
14.64300367,1.26
-14.64300367,1.26
14.64300367,-1.26
-14.64300367,-1.26
14.64185347,1.27
-14.64185347,1.27
14.64185347,-1.27
-14.64185347,-1.27
14.64069408,1.28
-14.64069408,1.28
14.64069408,-1.28
-14.64069408,-1.28
14.63952551,1.29
-14.63952551,1.29
14.63952551,-1.29
-14.63952551,-1.29
14.63834776,1.3
-14.63834776,1.3
14.63834776,-1.3
-14.63834776,-1.3
14.63716081,1.31
-14.63716081,1.31
14.63716081,-1.31
-14.63716081,-1.31
14.63596467,1.32
-14.63596467,1.32
14.63596467,-1.32
-14.63596467,-1.32
14.63475933,1.33
-14.63475933,1.33
14.63475933,-1.33
-14.63475933,-1.33
14.6335448,1.34
-14.6335448,1.34
14.6335448,-1.34
-14.6335448,-1.34
14.63232106,1.35
-14.63232106,1.35
14.63232106,-1.35
-14.63232106,-1.35
14.63108813,1.36
-14.63108813,1.36
14.63108813,-1.36
-14.63108813,-1.36
14.62984599,1.37
-14.62984599,1.37
14.62984599,-1.37
-14.62984599,-1.37
14.62859464,1.38
-14.62859464,1.38
14.62859464,-1.38
-14.62859464,-1.38
14.62733409,1.39
-14.62733409,1.39
14.62733409,-1.39
-14.62733409,-1.39
14.62606432,1.4
-14.62606432,1.4
14.62606432,-1.4
-14.62606432,-1.4
14.62478534,1.41
-14.62478534,1.41
14.62478534,-1.41
-14.62478534,-1.41
14.62349715,1.42
-14.62349715,1.42
14.62349715,-1.42
-14.62349715,-1.42
14.62219973,1.43
-14.62219973,1.43
14.62219973,-1.43
-14.62219973,-1.43
14.6208931,1.44
-14.6208931,1.44
14.6208931,-1.44
-14.6208931,-1.44
14.61957724,1.45
-14.61957724,1.45
14.61957724,-1.45
-14.61957724,-1.45
14.61825215,1.46
-14.61825215,1.46
14.61825215,-1.46
-14.61825215,-1.46
14.61691784,1.47
-14.61691784,1.47
14.61691784,-1.47
-14.61691784,-1.47
14.6155743,1.48
-14.6155743,1.48
14.6155743,-1.48
-14.6155743,-1.48
14.61422152,1.49
-14.61422152,1.49
14.61422152,-1.49
-14.61422152,-1.49
14.6128595,1.5
-14.6128595,1.5
14.6128595,-1.5
-14.6128595,-1.5
14.61148825,1.51
-14.61148825,1.51
14.61148825,-1.51
-14.61148825,-1.51
14.61010776,1.52
-14.61010776,1.52
14.61010776,-1.52
-14.61010776,-1.52
14.60871802,1.53
-14.60871802,1.53
14.60871802,-1.53
-14.60871802,-1.53
14.60731903,1.54
-14.60731903,1.54
14.60731903,-1.54
-14.60731903,-1.54
14.6059108,1.55
-14.6059108,1.55
14.6059108,-1.55
-14.6059108,-1.55
14.60449332,1.56
-14.60449332,1.56
14.60449332,-1.56
-14.60449332,-1.56
14.60306658,1.57
-14.60306658,1.57
14.60306658,-1.57
-14.60306658,-1.57
14.60163058,1.58
-14.60163058,1.58
14.60163058,-1.58
-14.60163058,-1.58
14.60018532,1.59
-14.60018532,1.59
14.60018532,-1.59
-14.60018532,-1.59
14.5987308,1.6
-14.5987308,1.6
14.5987308,-1.6
-14.5987308,-1.6
14.59726701,1.61
-14.59726701,1.61
14.59726701,-1.61
-14.59726701,-1.61
14.59579396,1.62
-14.59579396,1.62
14.59579396,-1.62
-14.59579396,-1.62
14.59431164,1.63
-14.59431164,1.63
14.59431164,-1.63
-14.59431164,-1.63
14.59282004,1.64
-14.59282004,1.64
14.59282004,-1.64
-14.59282004,-1.64
14.59131916,1.65
-14.59131916,1.65
14.59131916,-1.65
-14.59131916,-1.65
14.589809,1.66
-14.589809,1.66
14.589809,-1.66
-14.589809,-1.66
14.58828957,1.67
-14.58828957,1.67
14.58828957,-1.67
-14.58828957,-1.67
14.58676084,1.68
-14.58676084,1.68
14.58676084,-1.68
-14.58676084,-1.68
14.58522283,1.69
-14.58522283,1.69
14.58522283,-1.69
-14.58522283,-1.69
14.58367553,1.7
-14.58367553,1.7
14.58367553,-1.7
-14.58367553,-1.7
14.58211893,1.71
-14.58211893,1.71
14.58211893,-1.71
-14.58211893,-1.71
14.58055303,1.72
-14.58055303,1.72
14.58055303,-1.72
-14.58055303,-1.72
14.57897784,1.73
-14.57897784,1.73
14.57897784,-1.73
-14.57897784,-1.73
14.57739334,1.74
-14.57739334,1.74
14.57739334,-1.74
-14.57739334,-1.74
14.57579954,1.75
-14.57579954,1.75
14.57579954,-1.75
-14.57579954,-1.75
14.57419642,1.76
-14.57419642,1.76
14.57419642,-1.76
-14.57419642,-1.76
14.57258399,1.77
-14.57258399,1.77
14.57258399,-1.77
-14.57258399,-1.77
14.57096225,1.78
-14.57096225,1.78
14.57096225,-1.78
-14.57096225,-1.78
14.56933119,1.79
-14.56933119,1.79
14.56933119,-1.79
-14.56933119,-1.79
14.56769081,1.8
-14.56769081,1.8
14.56769081,-1.8
-14.56769081,-1.8
14.5660411,1.81
-14.5660411,1.81
14.5660411,-1.81
-14.5660411,-1.81
14.56438207,1.82
-14.56438207,1.82
14.56438207,-1.82
-14.56438207,-1.82
14.5627137,1.83
-14.5627137,1.83
14.5627137,-1.83
-14.5627137,-1.83
14.561036,1.84
-14.561036,1.84
14.561036,-1.84
-14.561036,-1.84
14.55934896,1.85
-14.55934896,1.85
14.55934896,-1.85
-14.55934896,-1.85
14.55765258,1.86
-14.55765258,1.86
14.55765258,-1.86
-14.55765258,-1.86
14.55594686,1.87
-14.55594686,1.87
14.55594686,-1.87
-14.55594686,-1.87
14.55423179,1.88
-14.55423179,1.88
14.55423179,-1.88
-14.55423179,-1.88
14.55250736,1.89
-14.55250736,1.89
14.55250736,-1.89
-14.55250736,-1.89
14.55077359,1.9
-14.55077359,1.9
14.55077359,-1.9
-14.55077359,-1.9
14.54903045,1.91
-14.54903045,1.91
14.54903045,-1.91
-14.54903045,-1.91
14.54727796,1.92
-14.54727796,1.92
14.54727796,-1.92
-14.54727796,-1.92
14.5455161,1.93
-14.5455161,1.93
14.5455161,-1.93
-14.5455161,-1.93
14.54374487,1.94
-14.54374487,1.94
14.54374487,-1.94
-14.54374487,-1.94
14.54196428,1.95
-14.54196428,1.95
14.54196428,-1.95
-14.54196428,-1.95
14.5401743,1.96
-14.5401743,1.96
14.5401743,-1.96
-14.5401743,-1.96
14.53837495,1.97
-14.53837495,1.97
14.53837495,-1.97
-14.53837495,-1.97
14.53656622,1.98
-14.53656622,1.98
14.53656622,-1.98
-14.53656622,-1.98
14.53474811,1.99
-14.53474811,1.99
14.53474811,-1.99
-14.53474811,-1.99
14.5329206,2
-14.5329206,2
14.5329206,-2
-14.5329206,-2
14.5310837,2.01
-14.5310837,2.01
14.5310837,-2.01
-14.5310837,-2.01
14.52923741,2.02
-14.52923741,2.02
14.52923741,-2.02
-14.52923741,-2.02
14.52738172,2.03
-14.52738172,2.03
14.52738172,-2.03
-14.52738172,-2.03
14.52551663,2.04
-14.52551663,2.04
14.52551663,-2.04
-14.52551663,-2.04
14.52364213,2.05
-14.52364213,2.05
14.52364213,-2.05
-14.52364213,-2.05
14.52175822,2.06
-14.52175822,2.06
14.52175822,-2.06
-14.52175822,-2.06
14.51986489,2.07
-14.51986489,2.07
14.51986489,-2.07
-14.51986489,-2.07
14.51796215,2.08
-14.51796215,2.08
14.51796215,-2.08
-14.51796215,-2.08
14.51604999,2.09
-14.51604999,2.09
14.51604999,-2.09
-14.51604999,-2.09
14.5141284,2.1
-14.5141284,2.1
14.5141284,-2.1
-14.5141284,-2.1
14.51219738,2.11
-14.51219738,2.11
14.51219738,-2.11
-14.51219738,-2.11
14.51025694,2.12
-14.51025694,2.12
14.51025694,-2.12
-14.51025694,-2.12
14.50830705,2.13
-14.50830705,2.13
14.50830705,-2.13
-14.50830705,-2.13
14.50634773,2.14
-14.50634773,2.14
14.50634773,-2.14
-14.50634773,-2.14
14.50437896,2.15
-14.50437896,2.15
14.50437896,-2.15
-14.50437896,-2.15
14.50240074,2.16
-14.50240074,2.16
14.50240074,-2.16
-14.50240074,-2.16
14.50041308,2.17
-14.50041308,2.17
14.50041308,-2.17
-14.50041308,-2.17
14.49841596,2.18
-14.49841596,2.18
14.49841596,-2.18
-14.49841596,-2.18
14.49640937,2.19
-14.49640937,2.19
14.49640937,-2.19
-14.49640937,-2.19
14.49439333,2.2
-14.49439333,2.2
14.49439333,-2.2
-14.49439333,-2.2
14.49236782,2.21
-14.49236782,2.21
14.49236782,-2.21
-14.49236782,-2.21
14.49033284,2.22
-14.49033284,2.22
14.49033284,-2.22
-14.49033284,-2.22
14.48828838,2.23
-14.48828838,2.23
14.48828838,-2.23
-14.48828838,-2.23
14.48623444,2.24
-14.48623444,2.24
14.48623444,-2.24
-14.48623444,-2.24
14.48417102,2.25
-14.48417102,2.25
14.48417102,-2.25
-14.48417102,-2.25
14.48209812,2.26
-14.48209812,2.26
14.48209812,-2.26
-14.48209812,-2.26
14.48001572,2.27
-14.48001572,2.27
14.48001572,-2.27
-14.48001572,-2.27
14.47792382,2.28
-14.47792382,2.28
14.47792382,-2.28
-14.47792382,-2.28
14.47582243,2.29
-14.47582243,2.29
14.47582243,-2.29
-14.47582243,-2.29
14.47371153,2.3
-14.47371153,2.3
14.47371153,-2.3
-14.47371153,-2.3
14.47159113,2.31
-14.47159113,2.31
14.47159113,-2.31
-14.47159113,-2.31
14.46946121,2.32
-14.46946121,2.32
14.46946121,-2.32
-14.46946121,-2.32
14.46732178,2.33
-14.46732178,2.33
14.46732178,-2.33
-14.46732178,-2.33
14.46517283,2.34
-14.46517283,2.34
14.46517283,-2.34
-14.46517283,-2.34
14.46301435,2.35
-14.46301435,2.35
14.46301435,-2.35
-14.46301435,-2.35
14.46084635,2.36
-14.46084635,2.36
14.46084635,-2.36
-14.46084635,-2.36
14.45866881,2.37
-14.45866881,2.37
14.45866881,-2.37
-14.45866881,-2.37
14.45648173,2.38
-14.45648173,2.38
14.45648173,-2.38
-14.45648173,-2.38
14.45428511,2.39
-14.45428511,2.39
14.45428511,-2.39
-14.45428511,-2.39
14.45207895,2.4
-14.45207895,2.4
14.45207895,-2.4
-14.45207895,-2.4
14.44986323,2.41
-14.44986323,2.41
14.44986323,-2.41
-14.44986323,-2.41
14.44763796,2.42
-14.44763796,2.42
14.44763796,-2.42
-14.44763796,-2.42
14.44540314,2.43
-14.44540314,2.43
14.44540314,-2.43
-14.44540314,-2.43
14.44315874,2.44
-14.44315874,2.44
14.44315874,-2.44
-14.44315874,-2.44
14.44090478,2.45
-14.44090478,2.45
14.44090478,-2.45
-14.44090478,-2.45
14.43864125,2.46
-14.43864125,2.46
14.43864125,-2.46
-14.43864125,-2.46
14.43636814,2.47
-14.43636814,2.47
14.43636814,-2.47
-14.43636814,-2.47
14.43408544,2.48
-14.43408544,2.48
14.43408544,-2.48
-14.43408544,-2.48
14.43179317,2.49
-14.43179317,2.49
14.43179317,-2.49
-14.43179317,-2.49
14.4294913,2.5
-14.4294913,2.5
14.4294913,-2.5
-14.4294913,-2.5
14.42717983,2.51
-14.42717983,2.51
14.42717983,-2.51
-14.42717983,-2.51
14.42485877,2.52
-14.42485877,2.52
14.42485877,-2.52
-14.42485877,-2.52
14.4225281,2.53
-14.4225281,2.53
14.4225281,-2.53
-14.4225281,-2.53
14.42018782,2.54
-14.42018782,2.54
14.42018782,-2.54
-14.42018782,-2.54
14.41783793,2.55
-14.41783793,2.55
14.41783793,-2.55
-14.41783793,-2.55
14.41547841,2.56
-14.41547841,2.56
14.41547841,-2.56
-14.41547841,-2.56
14.41310928,2.57
-14.41310928,2.57
14.41310928,-2.57
-14.41310928,-2.57
14.41073052,2.58
-14.41073052,2.58
14.41073052,-2.58
-14.41073052,-2.58
14.40834212,2.59
-14.40834212,2.59
14.40834212,-2.59
-14.40834212,-2.59
14.40594409,2.6
-14.40594409,2.6
14.40594409,-2.6
-14.40594409,-2.6
14.40353641,2.61
-14.40353641,2.61
14.40353641,-2.61
-14.40353641,-2.61
14.40111909,2.62
-14.40111909,2.62
14.40111909,-2.62
-14.40111909,-2.62
14.39869211,2.63
-14.39869211,2.63
14.39869211,-2.63
-14.39869211,-2.63
14.39625548,2.64
-14.39625548,2.64
14.39625548,-2.64
-14.39625548,-2.64
14.39380918,2.65
-14.39380918,2.65
14.39380918,-2.65
-14.39380918,-2.65
14.39135322,2.66
-14.39135322,2.66
14.39135322,-2.66
-14.39135322,-2.66
14.38888759,2.67
-14.38888759,2.67
14.38888759,-2.67
-14.38888759,-2.67
14.38641227,2.68
-14.38641227,2.68
14.38641227,-2.68
-14.38641227,-2.68
14.38392728,2.69
-14.38392728,2.69
14.38392728,-2.69
-14.38392728,-2.69
14.3814326,2.7
-14.3814326,2.7
14.3814326,-2.7
-14.3814326,-2.7
14.37892823,2.71
-14.37892823,2.71
14.37892823,-2.71
-14.37892823,-2.71
14.37641416,2.72
-14.37641416,2.72
14.37641416,-2.72
-14.37641416,-2.72
14.37389039,2.73
-14.37389039,2.73
14.37389039,-2.73
-14.37389039,-2.73
14.37135691,2.74
-14.37135691,2.74
14.37135691,-2.74
-14.37135691,-2.74
14.36881372,2.75
-14.36881372,2.75
14.36881372,-2.75
-14.36881372,-2.75
14.36626082,2.76
-14.36626082,2.76
14.36626082,-2.76
-14.36626082,-2.76
14.36369819,2.77
-14.36369819,2.77
14.36369819,-2.77
-14.36369819,-2.77
14.36112583,2.78
-14.36112583,2.78
14.36112583,-2.78
-14.36112583,-2.78
14.35854374,2.79
-14.35854374,2.79
14.35854374,-2.79
-14.35854374,-2.79
14.35595191,2.8
-14.35595191,2.8
14.35595191,-2.8
-14.35595191,-2.8
14.35335033,2.81
-14.35335033,2.81
14.35335033,-2.81
-14.35335033,-2.81
14.35073901,2.82
-14.35073901,2.82
14.35073901,-2.82
-14.35073901,-2.82
14.34811794,2.83
-14.34811794,2.83
14.34811794,-2.83
-14.34811794,-2.83
14.3454871,2.84
-14.3454871,2.84
14.3454871,-2.84
-14.3454871,-2.84
14.3428465,2.85
-14.3428465,2.85
14.3428465,-2.85
-14.3428465,-2.85
14.34019613,2.86
-14.34019613,2.86
14.34019613,-2.86
-14.34019613,-2.86
14.33753598,2.87
-14.33753598,2.87
14.33753598,-2.87
-14.33753598,-2.87
14.33486605,2.88
-14.33486605,2.88
14.33486605,-2.88
-14.33486605,-2.88
14.33218634,2.89
-14.33218634,2.89
14.33218634,-2.89
-14.33218634,-2.89
14.32949683,2.9
-14.32949683,2.9
14.32949683,-2.9
-14.32949683,-2.9
14.32679753,2.91
-14.32679753,2.91
14.32679753,-2.91
-14.32679753,-2.91
14.32408842,2.92
-14.32408842,2.92
14.32408842,-2.92
-14.32408842,-2.92
14.3213695,2.93
-14.3213695,2.93
14.3213695,-2.93
-14.3213695,-2.93
14.31864077,2.94
-14.31864077,2.94
14.31864077,-2.94
-14.31864077,-2.94
14.31590222,2.95
-14.31590222,2.95
14.31590222,-2.95
-14.31590222,-2.95
14.31315384,2.96
-14.31315384,2.96
14.31315384,-2.96
-14.31315384,-2.96
14.31039563,2.97
-14.31039563,2.97
14.31039563,-2.97
-14.31039563,-2.97
14.30762759,2.98
-14.30762759,2.98
14.30762759,-2.98
-14.30762759,-2.98
14.3048497,2.99
-14.3048497,2.99
14.3048497,-2.99
-14.3048497,-2.99
14.30206197,3
-14.30206197,3
14.30206197,-3
-14.30206197,-3
14.29926438,3.01
-14.29926438,3.01
14.29926438,-3.01
-14.29926438,-3.01
14.29645693,3.02
-14.29645693,3.02
14.29645693,-3.02
-14.29645693,-3.02
14.29363961,3.03
-14.29363961,3.03
14.29363961,-3.03
-14.29363961,-3.03
14.29081242,3.04
-14.29081242,3.04
14.29081242,-3.04
-14.29081242,-3.04
14.28797536,3.05
-14.28797536,3.05
14.28797536,-3.05
-14.28797536,-3.05
14.28512841,3.06
-14.28512841,3.06
14.28512841,-3.06
-14.28512841,-3.06
14.28227157,3.07
-14.28227157,3.07
14.28227157,-3.07
-14.28227157,-3.07
14.27940484,3.08
-14.27940484,3.08
14.27940484,-3.08
-14.27940484,-3.08
14.2765282,3.09
-14.2765282,3.09
14.2765282,-3.09
-14.2765282,-3.09
14.27364166,3.1
-14.27364166,3.1
14.27364166,-3.1
-14.27364166,-3.1
14.27074521,3.11
-14.27074521,3.11
14.27074521,-3.11
-14.27074521,-3.11
14.26783883,3.12
-14.26783883,3.12
14.26783883,-3.12
-14.26783883,-3.12
14.26492254,3.13
-14.26492254,3.13
14.26492254,-3.13
-14.26492254,-3.13
14.26199631,3.14
-14.26199631,3.14
14.26199631,-3.14
-14.26199631,-3.14
14.25906014,3.15
-14.25906014,3.15
14.25906014,-3.15
-14.25906014,-3.15
14.25611403,3.16
-14.25611403,3.16
14.25611403,-3.16
-14.25611403,-3.16
14.25315797,3.17
-14.25315797,3.17
14.25315797,-3.17
-14.25315797,-3.17
14.25019195,3.18
-14.25019195,3.18
14.25019195,-3.18
-14.25019195,-3.18
14.24721597,3.19
-14.24721597,3.19
14.24721597,-3.19
-14.24721597,-3.19
14.24423002,3.2
-14.24423002,3.2
14.24423002,-3.2
-14.24423002,-3.2
14.2412341,3.21
-14.2412341,3.21
14.2412341,-3.21
-14.2412341,-3.21
14.2382282,3.22
-14.2382282,3.22
14.2382282,-3.22
-14.2382282,-3.22
14.23521231,3.23
-14.23521231,3.23
14.23521231,-3.23
-14.23521231,-3.23
14.23218642,3.24
-14.23218642,3.24
14.23218642,-3.24
-14.23218642,-3.24
14.22915054,3.25
-14.22915054,3.25
14.22915054,-3.25
-14.22915054,-3.25
14.22610465,3.26
-14.22610465,3.26
14.22610465,-3.26
-14.22610465,-3.26
14.22304874,3.27
-14.22304874,3.27
14.22304874,-3.27
-14.22304874,-3.27
14.21998282,3.28
-14.21998282,3.28
14.21998282,-3.28
-14.21998282,-3.28
14.21690687,3.29
-14.21690687,3.29
14.21690687,-3.29
-14.21690687,-3.29
14.21382089,3.3
-14.21382089,3.3
14.21382089,-3.3
-14.21382089,-3.3
14.21072487,3.31
-14.21072487,3.31
14.21072487,-3.31
-14.21072487,-3.31
14.2076188,3.32
-14.2076188,3.32
14.2076188,-3.32
-14.2076188,-3.32
14.20450269,3.33
-14.20450269,3.33
14.20450269,-3.33
-14.20450269,-3.33
14.20137651,3.34
-14.20137651,3.34
14.20137651,-3.34
-14.20137651,-3.34
14.19824027,3.35
-14.19824027,3.35
14.19824027,-3.35
-14.19824027,-3.35
14.19509396,3.36
-14.19509396,3.36
14.19509396,-3.36
-14.19509396,-3.36
14.19193757,3.37
-14.19193757,3.37
14.19193757,-3.37
-14.19193757,-3.37
14.18877109,3.38
-14.18877109,3.38
14.18877109,-3.38
-14.18877109,-3.38
14.18559452,3.39
-14.18559452,3.39
14.18559452,-3.39
-14.18559452,-3.39
14.18240785,3.4
-14.18240785,3.4
14.18240785,-3.4
-14.18240785,-3.4
14.17921108,3.41
-14.17921108,3.41
14.17921108,-3.41
-14.17921108,-3.41
14.17600419,3.42
-14.17600419,3.42
14.17600419,-3.42
-14.17600419,-3.42
14.17278719,3.43
-14.17278719,3.43
14.17278719,-3.43
-14.17278719,-3.43
14.16956005,3.44
-14.16956005,3.44
14.16956005,-3.44
-14.16956005,-3.44
14.16632279,3.45
-14.16632279,3.45
14.16632279,-3.45
-14.16632279,-3.45
14.16307538,3.46
-14.16307538,3.46
14.16307538,-3.46
-14.16307538,-3.46
14.15981783,3.47
-14.15981783,3.47
14.15981783,-3.47
-14.15981783,-3.47
14.15655012,3.48
-14.15655012,3.48
14.15655012,-3.48
-14.15655012,-3.48
14.15327226,3.49
-14.15327226,3.49
14.15327226,-3.49
-14.15327226,-3.49
14.14998422,3.5
-14.14998422,3.5
14.14998422,-3.5
-14.14998422,-3.5
14.14668601,3.51
-14.14668601,3.51
14.14668601,-3.51
-14.14668601,-3.51
14.14337761,3.52
-14.14337761,3.52
14.14337761,-3.52
-14.14337761,-3.52
14.14005903,3.53
-14.14005903,3.53
14.14005903,-3.53
-14.14005903,-3.53
14.13673025,3.54
-14.13673025,3.54
14.13673025,-3.54
-14.13673025,-3.54
14.13339127,3.55
-14.13339127,3.55
14.13339127,-3.55
-14.13339127,-3.55
14.13004207,3.56
-14.13004207,3.56
14.13004207,-3.56
-14.13004207,-3.56
14.12668266,3.57
-14.12668266,3.57
14.12668266,-3.57
-14.12668266,-3.57
14.12331302,3.58
-14.12331302,3.58
14.12331302,-3.58
-14.12331302,-3.58
14.11993314,3.59
-14.11993314,3.59
14.11993314,-3.59
-14.11993314,-3.59
14.11654303,3.6
-14.11654303,3.6
14.11654303,-3.6
-14.11654303,-3.6
14.11314267,3.61
-14.11314267,3.61
14.11314267,-3.61
-14.11314267,-3.61
14.10973205,3.62
-14.10973205,3.62
14.10973205,-3.62
-14.10973205,-3.62
14.10631117,3.63
-14.10631117,3.63
14.10631117,-3.63
-14.10631117,-3.63
14.10288003,3.64
-14.10288003,3.64
14.10288003,-3.64
-14.10288003,-3.64
14.0994386,3.65
-14.0994386,3.65
14.0994386,-3.65
-14.0994386,-3.65
14.09598689,3.66
-14.09598689,3.66
14.09598689,-3.66
-14.09598689,-3.66
14.09252488,3.67
-14.09252488,3.67
14.09252488,-3.67
-14.09252488,-3.67
14.08905258,3.68
-14.08905258,3.68
14.08905258,-3.68
-14.08905258,-3.68
14.08556996,3.69
-14.08556996,3.69
14.08556996,-3.69
-14.08556996,-3.69
14.08207704,3.7
-14.08207704,3.7
14.08207704,-3.7
-14.08207704,-3.7
14.07857378,3.71
-14.07857378,3.71
14.07857378,-3.71
-14.07857378,-3.71
14.0750602,3.72
-14.0750602,3.72
14.0750602,-3.72
-14.0750602,-3.72
14.07153628,3.73
-14.07153628,3.73
14.07153628,-3.73
-14.07153628,-3.73
14.06800201,3.74
-14.06800201,3.74
14.06800201,-3.74
-14.06800201,-3.74
14.06445739,3.75
-14.06445739,3.75
14.06445739,-3.75
-14.06445739,-3.75
14.06090241,3.76
-14.06090241,3.76
14.06090241,-3.76
-14.06090241,-3.76
14.05733705,3.77
-14.05733705,3.77
14.05733705,-3.77
-14.05733705,-3.77
14.05376132,3.78
-14.05376132,3.78
14.05376132,-3.78
-14.05376132,-3.78
14.0501752,3.79
-14.0501752,3.79
14.0501752,-3.79
-14.0501752,-3.79
14.04657869,3.8
-14.04657869,3.8
14.04657869,-3.8
-14.04657869,-3.8
14.04297178,3.81
-14.04297178,3.81
14.04297178,-3.81
-14.04297178,-3.81
14.03935446,3.82
-14.03935446,3.82
14.03935446,-3.82
-14.03935446,-3.82
14.03572671,3.83
-14.03572671,3.83
14.03572671,-3.83
-14.03572671,-3.83
14.03208855,3.84
-14.03208855,3.84
14.03208855,-3.84
-14.03208855,-3.84
14.02843995,3.85
-14.02843995,3.85
14.02843995,-3.85
-14.02843995,-3.85
14.02478091,3.86
-14.02478091,3.86
14.02478091,-3.86
-14.02478091,-3.86
14.02111141,3.87
-14.02111141,3.87
14.02111141,-3.87
-14.02111141,-3.87
14.01743146,3.88
-14.01743146,3.88
14.01743146,-3.88
-14.01743146,-3.88
14.01374104,3.89
-14.01374104,3.89
14.01374104,-3.89
-14.01374104,-3.89
14.01004015,3.9
-14.01004015,3.9
14.01004015,-3.9
-14.01004015,-3.9
14.00632877,3.91
-14.00632877,3.91
14.00632877,-3.91
-14.00632877,-3.91
14.00260691,3.92
-14.00260691,3.92
14.00260691,-3.92
-14.00260691,-3.92
13.99887454,3.93
-13.99887454,3.93
13.99887454,-3.93
-13.99887454,-3.93
13.99513166,3.94
-13.99513166,3.94
13.99513166,-3.94
-13.99513166,-3.94
13.99137827,3.95
-13.99137827,3.95
13.99137827,-3.95
-13.99137827,-3.95
13.98761435,3.96
-13.98761435,3.96
13.98761435,-3.96
-13.98761435,-3.96
13.9838399,3.97
-13.9838399,3.97
13.9838399,-3.97
-13.9838399,-3.97
13.9800549,3.98
-13.9800549,3.98
13.9800549,-3.98
-13.9800549,-3.98
13.97625936,3.99
-13.97625936,3.99
13.97625936,-3.99
-13.97625936,-3.99
13.97245325,4
-13.97245325,4
13.97245325,-4
-13.97245325,-4
13.96863658,4.01
-13.96863658,4.01
13.96863658,-4.01
-13.96863658,-4.01
13.96480933,4.02
-13.96480933,4.02
13.96480933,-4.02
-13.96480933,-4.02
13.96097149,4.03
-13.96097149,4.03
13.96097149,-4.03
-13.96097149,-4.03
13.95712306,4.04
-13.95712306,4.04
13.95712306,-4.04
-13.95712306,-4.04
13.95326403,4.05
-13.95326403,4.05
13.95326403,-4.05
-13.95326403,-4.05
13.94939438,4.06
-13.94939438,4.06
13.94939438,-4.06
-13.94939438,-4.06
13.94551412,4.07
-13.94551412,4.07
13.94551412,-4.07
-13.94551412,-4.07
13.94162322,4.08
-13.94162322,4.08
13.94162322,-4.08
-13.94162322,-4.08
13.93772169,4.09
-13.93772169,4.09
13.93772169,-4.09
-13.93772169,-4.09
13.93380951,4.1
-13.93380951,4.1
13.93380951,-4.1
-13.93380951,-4.1
13.92988667,4.11
-13.92988667,4.11
13.92988667,-4.11
-13.92988667,-4.11
13.92595317,4.12
-13.92595317,4.12
13.92595317,-4.12
-13.92595317,-4.12
13.922009,4.13
-13.922009,4.13
13.922009,-4.13
-13.922009,-4.13
13.91805414,4.14
-13.91805414,4.14
13.91805414,-4.14
-13.91805414,-4.14
13.91408858,4.15
-13.91408858,4.15
13.91408858,-4.15
-13.91408858,-4.15
13.91011233,4.16
-13.91011233,4.16
13.91011233,-4.16
-13.91011233,-4.16
13.90612536,4.17
-13.90612536,4.17
13.90612536,-4.17
-13.90612536,-4.17
13.90212768,4.18
-13.90212768,4.18
13.90212768,-4.18
-13.90212768,-4.18
13.89811926,4.19
-13.89811926,4.19
13.89811926,-4.19
-13.89811926,-4.19
13.89410011,4.2
-13.89410011,4.2
13.89410011,-4.2
-13.89410011,-4.2
13.89007021,4.21
-13.89007021,4.21
13.89007021,-4.21
-13.89007021,-4.21
13.88602955,4.22
-13.88602955,4.22
13.88602955,-4.22
-13.88602955,-4.22
13.88197813,4.23
-13.88197813,4.23
13.88197813,-4.23
-13.88197813,-4.23
13.87791593,4.24
-13.87791593,4.24
13.87791593,-4.24
-13.87791593,-4.24
13.87384294,4.25
-13.87384294,4.25
13.87384294,-4.25
-13.87384294,-4.25
13.86975916,4.26
-13.86975916,4.26
13.86975916,-4.26
-13.86975916,-4.26
13.86566457,4.27
-13.86566457,4.27
13.86566457,-4.27
-13.86566457,-4.27
13.86155917,4.28
-13.86155917,4.28
13.86155917,-4.28
-13.86155917,-4.28
13.85744295,4.29
-13.85744295,4.29
13.85744295,-4.29
-13.85744295,-4.29
13.85331589,4.3
-13.85331589,4.3
13.85331589,-4.3
-13.85331589,-4.3
13.84917799,4.31
-13.84917799,4.31
13.84917799,-4.31
-13.84917799,-4.31
13.84502923,4.32
-13.84502923,4.32
13.84502923,-4.32
-13.84502923,-4.32
13.84086962,4.33
-13.84086962,4.33
13.84086962,-4.33
-13.84086962,-4.33
13.83669913,4.34
-13.83669913,4.34
13.83669913,-4.34
-13.83669913,-4.34
13.83251776,4.35
-13.83251776,4.35
13.83251776,-4.35
-13.83251776,-4.35
13.82832549,4.36
-13.82832549,4.36
13.82832549,-4.36
-13.82832549,-4.36
13.82412233,4.37
-13.82412233,4.37
13.82412233,-4.37
-13.82412233,-4.37
13.81990825,4.38
-13.81990825,4.38
13.81990825,-4.38
-13.81990825,-4.38
13.81568325,4.39
-13.81568325,4.39
13.81568325,-4.39
-13.81568325,-4.39
13.81144732,4.4
-13.81144732,4.4
13.81144732,-4.4
-13.81144732,-4.4
13.80720045,4.41
-13.80720045,4.41
13.80720045,-4.41
-13.80720045,-4.41
13.80294262,4.42
-13.80294262,4.42
13.80294262,-4.42
-13.80294262,-4.42
13.79867383,4.43
-13.79867383,4.43
13.79867383,-4.43
-13.79867383,-4.43
13.79439407,4.44
-13.79439407,4.44
13.79439407,-4.44
-13.79439407,-4.44
13.79010333,4.45
-13.79010333,4.45
13.79010333,-4.45
-13.79010333,-4.45
13.78580159,4.46
-13.78580159,4.46
13.78580159,-4.46
-13.78580159,-4.46
13.78148885,4.47
-13.78148885,4.47
13.78148885,-4.47
-13.78148885,-4.47
13.7771651,4.48
-13.7771651,4.48
13.7771651,-4.48
-13.7771651,-4.48
13.77283033,4.49
-13.77283033,4.49
13.77283033,-4.49
-13.77283033,-4.49
13.76848451,4.5
-13.76848451,4.5
13.76848451,-4.5
-13.76848451,-4.5
13.76412766,4.51
-13.76412766,4.51
13.76412766,-4.51
-13.76412766,-4.51
13.75975975,4.52
-13.75975975,4.52
13.75975975,-4.52
-13.75975975,-4.52
13.75538077,4.53
-13.75538077,4.53
13.75538077,-4.53
-13.75538077,-4.53
13.75099072,4.54
-13.75099072,4.54
13.75099072,-4.54
-13.75099072,-4.54
13.74658958,4.55
-13.74658958,4.55
13.74658958,-4.55
-13.74658958,-4.55
13.74217734,4.56
-13.74217734,4.56
13.74217734,-4.56
-13.74217734,-4.56
13.73775399,4.57
-13.73775399,4.57
13.73775399,-4.57
-13.73775399,-4.57
13.73331953,4.58
-13.73331953,4.58
13.73331953,-4.58
-13.73331953,-4.58
13.72887393,4.59
-13.72887393,4.59
13.72887393,-4.59
-13.72887393,-4.59
13.7244172,4.6
-13.7244172,4.6
13.7244172,-4.6
-13.7244172,-4.6
13.71994931,4.61
-13.71994931,4.61
13.71994931,-4.61
-13.71994931,-4.61
13.71547026,4.62
-13.71547026,4.62
13.71547026,-4.62
-13.71547026,-4.62
13.71098004,4.63
-13.71098004,4.63
13.71098004,-4.63
-13.71098004,-4.63
13.70647863,4.64
-13.70647863,4.64
13.70647863,-4.64
-13.70647863,-4.64
13.70196602,4.65
-13.70196602,4.65
13.70196602,-4.65
-13.70196602,-4.65
13.69744221,4.66
-13.69744221,4.66
13.69744221,-4.66
-13.69744221,-4.66
13.69290719,4.67
-13.69290719,4.67
13.69290719,-4.67
-13.69290719,-4.67
13.68836093,4.68
-13.68836093,4.68
13.68836093,-4.68
-13.68836093,-4.68
13.68380344,4.69
-13.68380344,4.69
13.68380344,-4.69
-13.68380344,-4.69
13.67923469,4.7
-13.67923469,4.7
13.67923469,-4.7
-13.67923469,-4.7
13.67465468,4.71
-13.67465468,4.71
13.67465468,-4.71
-13.67465468,-4.71
13.6700634,4.72
-13.6700634,4.72
13.6700634,-4.72
-13.6700634,-4.72
13.66546083,4.73
-13.66546083,4.73
13.66546083,-4.73
-13.66546083,-4.73
13.66084696,4.74
-13.66084696,4.74
13.66084696,-4.74
-13.66084696,-4.74
13.65622179,4.75
-13.65622179,4.75
13.65622179,-4.75
-13.65622179,-4.75
13.6515853,4.76
-13.6515853,4.76
13.6515853,-4.76
-13.6515853,-4.76
13.64693748,4.77
-13.64693748,4.77
13.64693748,-4.77
-13.64693748,-4.77
13.64227831,4.78
-13.64227831,4.78
13.64227831,-4.78
-13.64227831,-4.78
13.63760779,4.79
-13.63760779,4.79
13.63760779,-4.79
-13.63760779,-4.79
13.63292591,4.8
-13.63292591,4.8
13.63292591,-4.8
-13.63292591,-4.8
13.62823264,4.81
-13.62823264,4.81
13.62823264,-4.81
-13.62823264,-4.81
13.62352799,4.82
-13.62352799,4.82
13.62352799,-4.82
-13.62352799,-4.82
13.61881194,4.83
-13.61881194,4.83
13.61881194,-4.83
-13.61881194,-4.83
13.61408447,4.84
-13.61408447,4.84
13.61408447,-4.84
-13.61408447,-4.84
13.60934558,4.85
-13.60934558,4.85
13.60934558,-4.85
-13.60934558,-4.85
13.60459525,4.86
-13.60459525,4.86
13.60459525,-4.86
-13.60459525,-4.86
13.59983348,4.87
-13.59983348,4.87
13.59983348,-4.87
-13.59983348,-4.87
13.59506024,4.88
-13.59506024,4.88
13.59506024,-4.88
-13.59506024,-4.88
13.59027553,4.89
-13.59027553,4.89
13.59027553,-4.89
-13.59027553,-4.89
13.58547933,4.9
-13.58547933,4.9
13.58547933,-4.9
-13.58547933,-4.9
13.58067164,4.91
-13.58067164,4.91
13.58067164,-4.91
-13.58067164,-4.91
13.57585244,4.92
-13.57585244,4.92
13.57585244,-4.92
-13.57585244,-4.92
13.57102171,4.93
-13.57102171,4.93
13.57102171,-4.93
-13.57102171,-4.93
13.56617945,4.94
-13.56617945,4.94
13.56617945,-4.94
-13.56617945,-4.94
13.56132565,4.95
-13.56132565,4.95
13.56132565,-4.95
-13.56132565,-4.95
13.55646029,4.96
-13.55646029,4.96
13.55646029,-4.96
-13.55646029,-4.96
13.55158335,4.97
-13.55158335,4.97
13.55158335,-4.97
-13.55158335,-4.97
13.54669484,4.98
-13.54669484,4.98
13.54669484,-4.98
-13.54669484,-4.98
13.54179472,4.99
-13.54179472,4.99
13.54179472,-4.99
-13.54179472,-4.99
13.536883,5
-13.536883,5
13.536883,-5
-13.536883,-5
13.53195965,5.01
-13.53195965,5.01
13.53195965,-5.01
-13.53195965,-5.01
13.52702468,5.02
-13.52702468,5.02
13.52702468,-5.02
-13.52702468,-5.02
13.52207805,5.03
-13.52207805,5.03
13.52207805,-5.03
-13.52207805,-5.03
13.51711977,5.04
-13.51711977,5.04
13.51711977,-5.04
-13.51711977,-5.04
13.51214981,5.05
-13.51214981,5.05
13.51214981,-5.05
-13.51214981,-5.05
13.50716817,5.06
-13.50716817,5.06
13.50716817,-5.06
-13.50716817,-5.06
13.50217482,5.07
-13.50217482,5.07
13.50217482,-5.07
-13.50217482,-5.07
13.49716977,5.08
-13.49716977,5.08
13.49716977,-5.08
-13.49716977,-5.08
13.492153,5.09
-13.492153,5.09
13.492153,-5.09
-13.492153,-5.09
13.48712448,5.1
-13.48712448,5.1
13.48712448,-5.1
-13.48712448,-5.1
13.48208422,5.11
-13.48208422,5.11
13.48208422,-5.11
-13.48208422,-5.11
13.47703219,5.12
-13.47703219,5.12
13.47703219,-5.12
-13.47703219,-5.12
13.47196838,5.13
-13.47196838,5.13
13.47196838,-5.13
-13.47196838,-5.13
13.46689279,5.14
-13.46689279,5.14
13.46689279,-5.14
-13.46689279,-5.14
13.46180539,5.15
-13.46180539,5.15
13.46180539,-5.15
-13.46180539,-5.15
13.45670617,5.16
-13.45670617,5.16
13.45670617,-5.16
-13.45670617,-5.16
13.45159512,5.17
-13.45159512,5.17
13.45159512,-5.17
-13.45159512,-5.17
13.44647223,5.18
-13.44647223,5.18
13.44647223,-5.18
-13.44647223,-5.18
13.44133749,5.19
-13.44133749,5.19
13.44133749,-5.19
-13.44133749,-5.19
13.43619087,5.2
-13.43619087,5.2
13.43619087,-5.2
-13.43619087,-5.2
13.43103236,5.21
-13.43103236,5.21
13.43103236,-5.21
-13.43103236,-5.21
13.42586196,5.22
-13.42586196,5.22
13.42586196,-5.22
-13.42586196,-5.22
13.42067965,5.23
-13.42067965,5.23
13.42067965,-5.23
-13.42067965,-5.23
13.41548541,5.24
-13.41548541,5.24
13.41548541,-5.24
-13.41548541,-5.24
13.41027923,5.25
-13.41027923,5.25
13.41027923,-5.25
-13.41027923,-5.25
13.40506109,5.26
-13.40506109,5.26
13.40506109,-5.26
-13.40506109,-5.26
13.39983099,5.27
-13.39983099,5.27
13.39983099,-5.27
-13.39983099,-5.27
13.39458891,5.28
-13.39458891,5.28
13.39458891,-5.28
-13.39458891,-5.28
13.38933483,5.29
-13.38933483,5.29
13.38933483,-5.29
-13.38933483,-5.29
13.38406874,5.3
-13.38406874,5.3
13.38406874,-5.3
-13.38406874,-5.3
13.37879063,5.31
-13.37879063,5.31
13.37879063,-5.31
-13.37879063,-5.31
13.37350047,5.32
-13.37350047,5.32
13.37350047,-5.32
-13.37350047,-5.32
13.36819827,5.33
-13.36819827,5.33
13.36819827,-5.33
-13.36819827,-5.33
13.362884,5.34
-13.362884,5.34
13.362884,-5.34
-13.362884,-5.34
13.35755765,5.35
-13.35755765,5.35
13.35755765,-5.35
-13.35755765,-5.35
13.3522192,5.36
-13.3522192,5.36
13.3522192,-5.36
-13.3522192,-5.36
13.34686864,5.37
-13.34686864,5.37
13.34686864,-5.37
-13.34686864,-5.37
13.34150596,5.38
-13.34150596,5.38
13.34150596,-5.38
-13.34150596,-5.38
13.33613113,5.39
-13.33613113,5.39
13.33613113,-5.39
-13.33613113,-5.39
13.33074416,5.4
-13.33074416,5.4
13.33074416,-5.4
-13.33074416,-5.4
13.32534501,5.41
-13.32534501,5.41
13.32534501,-5.41
-13.32534501,-5.41
13.31993368,5.42
-13.31993368,5.42
13.31993368,-5.42
-13.31993368,-5.42
13.31451015,5.43
-13.31451015,5.43
13.31451015,-5.43
-13.31451015,-5.43
13.30907441,5.44
-13.30907441,5.44
13.30907441,-5.44
-13.30907441,-5.44
13.30362644,5.45
-13.30362644,5.45
13.30362644,-5.45
-13.30362644,-5.45
13.29816623,5.46
-13.29816623,5.46
13.29816623,-5.46
-13.29816623,-5.46
13.29269375,5.47
-13.29269375,5.47
13.29269375,-5.47
-13.29269375,-5.47
13.28720901,5.48
-13.28720901,5.48
13.28720901,-5.48
-13.28720901,-5.48
13.28171197,5.49
-13.28171197,5.49
13.28171197,-5.49
-13.28171197,-5.49
13.27620263,5.5
-13.27620263,5.5
13.27620263,-5.5
-13.27620263,-5.5
13.27068097,5.51
-13.27068097,5.51
13.27068097,-5.51
-13.27068097,-5.51
13.26514698,5.52
-13.26514698,5.52
13.26514698,-5.52
-13.26514698,-5.52
13.25960064,5.53
-13.25960064,5.53
13.25960064,-5.53
-13.25960064,-5.53
13.25404193,5.54
-13.25404193,5.54
13.25404193,-5.54
-13.25404193,-5.54
13.24847083,5.55
-13.24847083,5.55
13.24847083,-5.55
-13.24847083,-5.55
13.24288735,5.56
-13.24288735,5.56
13.24288735,-5.56
-13.24288735,-5.56
13.23729144,5.57
-13.23729144,5.57
13.23729144,-5.57
-13.23729144,-5.57
13.23168311,5.58
-13.23168311,5.58
13.23168311,-5.58
-13.23168311,-5.58
13.22606234,5.59
-13.22606234,5.59
13.22606234,-5.59
-13.22606234,-5.59
13.2204291,5.6
-13.2204291,5.6
13.2204291,-5.6
-13.2204291,-5.6
13.21478339,5.61
-13.21478339,5.61
13.21478339,-5.61
-13.21478339,-5.61
13.20912519,5.62
-13.20912519,5.62
13.20912519,-5.62
-13.20912519,-5.62
13.20345448,5.63
-13.20345448,5.63
13.20345448,-5.63
-13.20345448,-5.63
13.19777124,5.64
-13.19777124,5.64
13.19777124,-5.64
-13.19777124,-5.64
13.19207547,5.65
-13.19207547,5.65
13.19207547,-5.65
-13.19207547,-5.65
13.18636714,5.66
-13.18636714,5.66
13.18636714,-5.66
-13.18636714,-5.66
13.18064623,5.67
-13.18064623,5.67
13.18064623,-5.67
-13.18064623,-5.67
13.17491274,5.68
-13.17491274,5.68
13.17491274,-5.68
-13.17491274,-5.68
13.16916663,5.69
-13.16916663,5.69
13.16916663,-5.69
-13.16916663,-5.69
13.16340791,5.7
-13.16340791,5.7
13.16340791,-5.7
-13.16340791,-5.7
13.15763655,5.71
-13.15763655,5.71
13.15763655,-5.71
-13.15763655,-5.71
13.15185253,5.72
-13.15185253,5.72
13.15185253,-5.72
-13.15185253,-5.72
13.14605584,5.73
-13.14605584,5.73
13.14605584,-5.73
-13.14605584,-5.73
13.14024646,5.74
-13.14024646,5.74
13.14024646,-5.74
-13.14024646,-5.74
13.13442438,5.75
-13.13442438,5.75
13.13442438,-5.75
-13.13442438,-5.75
13.12858957,5.76
-13.12858957,5.76
13.12858957,-5.76
-13.12858957,-5.76
13.12274202,5.77
-13.12274202,5.77
13.12274202,-5.77
-13.12274202,-5.77
13.11688172,5.78
-13.11688172,5.78
13.11688172,-5.78
-13.11688172,-5.78
13.11100864,5.79
-13.11100864,5.79
13.11100864,-5.79
-13.11100864,-5.79
13.10512277,5.8
-13.10512277,5.8
13.10512277,-5.8
-13.10512277,-5.8
13.09922409,5.81
-13.09922409,5.81
13.09922409,-5.81
-13.09922409,-5.81
13.09331259,5.82
-13.09331259,5.82
13.09331259,-5.82
-13.09331259,-5.82
13.08738824,5.83
-13.08738824,5.83
13.08738824,-5.83
-13.08738824,-5.83
13.08145103,5.84
-13.08145103,5.84
13.08145103,-5.84
-13.08145103,-5.84
13.07550095,5.85
-13.07550095,5.85
13.07550095,-5.85
-13.07550095,-5.85
13.06953797,5.86
-13.06953797,5.86
13.06953797,-5.86
-13.06953797,-5.86
13.06356207,5.87
-13.06356207,5.87
13.06356207,-5.87
-13.06356207,-5.87
13.05757325,5.88
-13.05757325,5.88
13.05757325,-5.88
-13.05757325,-5.88
13.05157147,5.89
-13.05157147,5.89
13.05157147,-5.89
-13.05157147,-5.89
13.04555673,5.9
-13.04555673,5.9
13.04555673,-5.9
-13.04555673,-5.9
13.03952901,5.91
-13.03952901,5.91
13.03952901,-5.91
-13.03952901,-5.91
13.03348828,5.92
-13.03348828,5.92
13.03348828,-5.92
-13.03348828,-5.92
13.02743453,5.93
-13.02743453,5.93
13.02743453,-5.93
-13.02743453,-5.93
13.02136774,5.94
-13.02136774,5.94
13.02136774,-5.94
-13.02136774,-5.94
13.0152879,5.95
-13.0152879,5.95
13.0152879,-5.95
-13.0152879,-5.95
13.00919498,5.96
-13.00919498,5.96
13.00919498,-5.96
-13.00919498,-5.96
13.00308897,5.97
-13.00308897,5.97
13.00308897,-5.97
-13.00308897,-5.97
12.99696984,5.98
-12.99696984,5.98
12.99696984,-5.98
-12.99696984,-5.98
12.99083758,5.99
-12.99083758,5.99
12.99083758,-5.99
-12.99083758,-5.99
12.98469218,6
-12.98469218,6
12.98469218,-6
-12.98469218,-6
12.9785336,6.01
-12.9785336,6.01
12.9785336,-6.01
-12.9785336,-6.01
12.97236184,6.02
-12.97236184,6.02
12.97236184,-6.02
-12.97236184,-6.02
12.96617687,6.03
-12.96617687,6.03
12.96617687,-6.03
-12.96617687,-6.03
12.95997868,6.04
-12.95997868,6.04
12.95997868,-6.04
-12.95997868,-6.04
12.95376725,6.05
-12.95376725,6.05
12.95376725,-6.05
-12.95376725,-6.05
12.94754255,6.06
-12.94754255,6.06
12.94754255,-6.06
-12.94754255,-6.06
12.94130457,6.07
-12.94130457,6.07
12.94130457,-6.07
-12.94130457,-6.07
12.93505329,6.08
-12.93505329,6.08
12.93505329,-6.08
-12.93505329,-6.08
12.92878869,6.09
-12.92878869,6.09
12.92878869,-6.09
-12.92878869,-6.09
12.92251075,6.1
-12.92251075,6.1
12.92251075,-6.1
-12.92251075,-6.1
12.91621945,6.11
-12.91621945,6.11
12.91621945,-6.11
-12.91621945,-6.11
12.90991478,6.12
-12.90991478,6.12
12.90991478,-6.12
-12.90991478,-6.12
12.9035967,6.13
-12.9035967,6.13
12.9035967,-6.13
-12.9035967,-6.13
12.89726521,6.14
-12.89726521,6.14
12.89726521,-6.14
-12.89726521,-6.14
12.89092028,6.15
-12.89092028,6.15
12.89092028,-6.15
-12.89092028,-6.15
12.88456189,6.16
-12.88456189,6.16
12.88456189,-6.16
-12.88456189,-6.16
12.87819002,6.17
-12.87819002,6.17
12.87819002,-6.17
-12.87819002,-6.17
12.87180466,6.18
-12.87180466,6.18
12.87180466,-6.18
-12.87180466,-6.18
12.86540578,6.19
-12.86540578,6.19
12.86540578,-6.19
-12.86540578,-6.19
12.85899336,6.2
-12.85899336,6.2
12.85899336,-6.2
-12.85899336,-6.2
12.85256738,6.21
-12.85256738,6.21
12.85256738,-6.21
-12.85256738,-6.21
12.84612783,6.22
-12.84612783,6.22
12.84612783,-6.22
-12.84612783,-6.22
12.83967467,6.23
-12.83967467,6.23
12.83967467,-6.23
-12.83967467,-6.23
12.8332079,6.24
-12.8332079,6.24
12.8332079,-6.24
-12.8332079,-6.24
12.82672749,6.25
-12.82672749,6.25
12.82672749,-6.25
-12.82672749,-6.25
12.82023341,6.26
-12.82023341,6.26
12.82023341,-6.26
-12.82023341,-6.26
12.81372566,6.27
-12.81372566,6.27
12.81372566,-6.27
-12.81372566,-6.27
12.8072042,6.28
-12.8072042,6.28
12.8072042,-6.28
-12.8072042,-6.28
12.80066902,6.29
-12.80066902,6.29
12.80066902,-6.29
-12.80066902,-6.29
12.7941201,6.3
-12.7941201,6.3
12.7941201,-6.3
-12.7941201,-6.3
12.78755741,6.31
-12.78755741,6.31
12.78755741,-6.31
-12.78755741,-6.31
12.78098093,6.32
-12.78098093,6.32
12.78098093,-6.32
-12.78098093,-6.32
12.77439065,6.33
-12.77439065,6.33
12.77439065,-6.33
-12.77439065,-6.33
12.76778653,6.34
-12.76778653,6.34
12.76778653,-6.34
-12.76778653,-6.34
12.76116857,6.35
-12.76116857,6.35
12.76116857,-6.35
-12.76116857,-6.35
12.75453673,6.36
-12.75453673,6.36
12.75453673,-6.36
-12.75453673,-6.36
12.747891,6.37
-12.747891,6.37
12.747891,-6.37
-12.747891,-6.37
12.74123136,6.38
-12.74123136,6.38
12.74123136,-6.38
-12.74123136,-6.38
12.73455777,6.39
-12.73455777,6.39
12.73455777,-6.39
-12.73455777,-6.39
12.72787023,6.4
-12.72787023,6.4
12.72787023,-6.4
-12.72787023,-6.4
12.72116871,6.41
-12.72116871,6.41
12.72116871,-6.41
-12.72116871,-6.41
12.71445318,6.42
-12.71445318,6.42
12.71445318,-6.42
-12.71445318,-6.42
12.70772363,6.43
-12.70772363,6.43
12.70772363,-6.43
-12.70772363,-6.43
12.70098003,6.44
-12.70098003,6.44
12.70098003,-6.44
-12.70098003,-6.44
12.69422236,6.45
-12.69422236,6.45
12.69422236,-6.45
-12.69422236,-6.45
12.68745059,6.46
-12.68745059,6.46
12.68745059,-6.46
-12.68745059,-6.46
12.68066471,6.47
-12.68066471,6.47
12.68066471,-6.47
-12.68066471,-6.47
12.67386469,6.48
-12.67386469,6.48
12.67386469,-6.48
-12.67386469,-6.48
12.66705052,6.49
-12.66705052,6.49
12.66705052,-6.49
-12.66705052,-6.49
12.66022215,6.5
-12.66022215,6.5
12.66022215,-6.5
-12.66022215,-6.5
12.65337959,6.51
-12.65337959,6.51
12.65337959,-6.51
-12.65337959,-6.51
12.64652279,6.52
-12.64652279,6.52
12.64652279,-6.52
-12.64652279,-6.52
12.63965174,6.53
-12.63965174,6.53
12.63965174,-6.53
-12.63965174,-6.53
12.63276641,6.54
-12.63276641,6.54
12.63276641,-6.54
-12.63276641,-6.54
12.62586678,6.55
-12.62586678,6.55
12.62586678,-6.55
-12.62586678,-6.55
12.61895283,6.56
-12.61895283,6.56
12.61895283,-6.56
-12.61895283,-6.56
12.61202453,6.57
-12.61202453,6.57
12.61202453,-6.57
-12.61202453,-6.57
12.60508187,6.58
-12.60508187,6.58
12.60508187,-6.58
-12.60508187,-6.58
12.59812481,6.59
-12.59812481,6.59
12.59812481,-6.59
-12.59812481,-6.59
12.59115333,6.6
-12.59115333,6.6
12.59115333,-6.6
-12.59115333,-6.6
12.58416741,6.61
-12.58416741,6.61
12.58416741,-6.61
-12.58416741,-6.61
12.57716702,6.62
-12.57716702,6.62
12.57716702,-6.62
-12.57716702,-6.62
12.57015215,6.63
-12.57015215,6.63
12.57015215,-6.63
-12.57015215,-6.63
12.56312276,6.64
-12.56312276,6.64
12.56312276,-6.64
-12.56312276,-6.64
12.55607883,6.65
-12.55607883,6.65
12.55607883,-6.65
-12.55607883,-6.65
12.54902034,6.66
-12.54902034,6.66
12.54902034,-6.66
-12.54902034,-6.66
12.54194726,6.67
-12.54194726,6.67
12.54194726,-6.67
-12.54194726,-6.67
12.53485956,6.68
-12.53485956,6.68
12.53485956,-6.68
-12.53485956,-6.68
12.52775723,6.69
-12.52775723,6.69
12.52775723,-6.69
-12.52775723,-6.69
12.52064024,6.7
-12.52064024,6.7
12.52064024,-6.7
-12.52064024,-6.7
12.51350856,6.71
-12.51350856,6.71
12.51350856,-6.71
-12.51350856,-6.71
12.50636217,6.72
-12.50636217,6.72
12.50636217,-6.72
-12.50636217,-6.72
12.49920105,6.73
-12.49920105,6.73
12.49920105,-6.73
-12.49920105,-6.73
12.49202515,6.74
-12.49202515,6.74
12.49202515,-6.74
-12.49202515,-6.74
12.48483447,6.75
-12.48483447,6.75
12.48483447,-6.75
-12.48483447,-6.75
12.47762898,6.76
-12.47762898,6.76
12.47762898,-6.76
-12.47762898,-6.76
12.47040865,6.77
-12.47040865,6.77
12.47040865,-6.77
-12.47040865,-6.77
12.46317345,6.78
-12.46317345,6.78
12.46317345,-6.78
-12.46317345,-6.78
12.45592336,6.79
-12.45592336,6.79
12.45592336,-6.79
-12.45592336,-6.79
12.44865835,6.8
-12.44865835,6.8
12.44865835,-6.8
-12.44865835,-6.8
12.4413784,6.81
-12.4413784,6.81
12.4413784,-6.81
-12.4413784,-6.81
12.43408348,6.82
-12.43408348,6.82
12.43408348,-6.82
-12.43408348,-6.82
12.42677357,6.83
-12.42677357,6.83
12.42677357,-6.83
-12.42677357,-6.83
12.41944863,6.84
-12.41944863,6.84
12.41944863,-6.84
-12.41944863,-6.84
12.41210864,6.85
-12.41210864,6.85
12.41210864,-6.85
-12.41210864,-6.85
12.40475358,6.86
-12.40475358,6.86
12.40475358,-6.86
-12.40475358,-6.86
12.39738341,6.87
-12.39738341,6.87
12.39738341,-6.87
-12.39738341,-6.87
12.38999812,6.88
-12.38999812,6.88
12.38999812,-6.88
-12.38999812,-6.88
12.38259767,6.89
-12.38259767,6.89
12.38259767,-6.89
-12.38259767,-6.89
12.37518203,6.9
-12.37518203,6.9
12.37518203,-6.9
-12.37518203,-6.9
12.36775119,6.91
-12.36775119,6.91
12.36775119,-6.91
-12.36775119,-6.91
12.3603051,6.92
-12.3603051,6.92
12.3603051,-6.92
-12.3603051,-6.92
12.35284375,6.93
-12.35284375,6.93
12.35284375,-6.93
-12.35284375,-6.93
12.3453671,6.94
-12.3453671,6.94
12.3453671,-6.94
-12.3453671,-6.94
12.33787514,6.95
-12.33787514,6.95
12.33787514,-6.95
-12.33787514,-6.95
12.33036782,6.96
-12.33036782,6.96
12.33036782,-6.96
-12.33036782,-6.96
12.32284513,6.97
-12.32284513,6.97
12.32284513,-6.97
-12.32284513,-6.97
12.31530703,6.98
-12.31530703,6.98
12.31530703,-6.98
-12.31530703,-6.98
12.30775349,6.99
-12.30775349,6.99
12.30775349,-6.99
-12.30775349,-6.99
12.30018449,7
-12.30018449,7
12.30018449,-7
-12.30018449,-7
12.29260001,7.01
-12.29260001,7.01
12.29260001,-7.01
-12.29260001,-7.01
12.285,7.02
-12.285,7.02
12.285,-7.02
-12.285,-7.02
12.27738444,7.03
-12.27738444,7.03
12.27738444,-7.03
-12.27738444,-7.03
12.26975331,7.04
-12.26975331,7.04
12.26975331,-7.04
-12.26975331,-7.04
12.26210657,7.05
-12.26210657,7.05
12.26210657,-7.05
-12.26210657,-7.05
12.25444419,7.06
-12.25444419,7.06
12.25444419,-7.06
-12.25444419,-7.06
12.24676615,7.07
-12.24676615,7.07
12.24676615,-7.07
-12.24676615,-7.07
12.23907242,7.08
-12.23907242,7.08
12.23907242,-7.08
-12.23907242,-7.08
12.23136296,7.09
-12.23136296,7.09
12.23136296,-7.09
-12.23136296,-7.09
12.22363774,7.1
-12.22363774,7.1
12.22363774,-7.1
-12.22363774,-7.1
12.21589674,7.11
-12.21589674,7.11
12.21589674,-7.11
-12.21589674,-7.11
12.20813993,7.12
-12.20813993,7.12
12.20813993,-7.12
-12.20813993,-7.12
12.20036728,7.13
-12.20036728,7.13
12.20036728,-7.13
-12.20036728,-7.13
12.19257875,7.14
-12.19257875,7.14
12.19257875,-7.14
-12.19257875,-7.14
12.18477431,7.15
-12.18477431,7.15
12.18477431,-7.15
-12.18477431,-7.15
12.17695394,7.16
-12.17695394,7.16
12.17695394,-7.16
-12.17695394,-7.16
12.1691176,7.17
-12.1691176,7.17
12.1691176,-7.17
-12.1691176,-7.17
12.16126527,7.18
-12.16126527,7.18
12.16126527,-7.18
-12.16126527,-7.18
12.15339691,7.19
-12.15339691,7.19
12.15339691,-7.19
-12.15339691,-7.19
12.14551248,7.2
-12.14551248,7.2
12.14551248,-7.2
-12.14551248,-7.2
12.13761197,7.21
-12.13761197,7.21
12.13761197,-7.21
-12.13761197,-7.21
12.12969534,7.22
-12.12969534,7.22
12.12969534,-7.22
-12.12969534,-7.22
12.12176255,7.23
-12.12176255,7.23
12.12176255,-7.23
-12.12176255,-7.23
12.11381358,7.24
-12.11381358,7.24
12.11381358,-7.24
-12.11381358,-7.24
12.10584839,7.25
-12.10584839,7.25
12.10584839,-7.25
-12.10584839,-7.25
12.09786695,7.26
-12.09786695,7.26
12.09786695,-7.26
-12.09786695,-7.26
12.08986923,7.27
-12.08986923,7.27
12.08986923,-7.27
-12.08986923,-7.27
12.0818552,7.28
-12.0818552,7.28
12.0818552,-7.28
-12.0818552,-7.28
12.07382482,7.29
-12.07382482,7.29
12.07382482,-7.29
-12.07382482,-7.29
12.06577806,7.3
-12.06577806,7.3
12.06577806,-7.3
-12.06577806,-7.3
12.05771489,7.31
-12.05771489,7.31
12.05771489,-7.31
-12.05771489,-7.31
12.04963527,7.32
-12.04963527,7.32
12.04963527,-7.32
-12.04963527,-7.32
12.04153918,7.33
-12.04153918,7.33
12.04153918,-7.33
-12.04153918,-7.33
12.03342658,7.34
-12.03342658,7.34
12.03342658,-7.34
-12.03342658,-7.34
12.02529743,7.35
-12.02529743,7.35
12.02529743,-7.35
-12.02529743,-7.35
12.0171517,7.36
-12.0171517,7.36
12.0171517,-7.36
-12.0171517,-7.36
12.00898937,7.37
-12.00898937,7.37
12.00898937,-7.37
-12.00898937,-7.37
12.00081038,7.38
-12.00081038,7.38
12.00081038,-7.38
-12.00081038,-7.38
11.99261472,7.39
-11.99261472,7.39
11.99261472,-7.39
-11.99261472,-7.39
11.98440234,7.4
-11.98440234,7.4
11.98440234,-7.4
-11.98440234,-7.4
11.97617322,7.41
-11.97617322,7.41
11.97617322,-7.41
-11.97617322,-7.41
11.96792731,7.42
-11.96792731,7.42
11.96792731,-7.42
-11.96792731,-7.42
11.95966459,7.43
-11.95966459,7.43
11.95966459,-7.43
-11.95966459,-7.43
11.95138501,7.44
-11.95138501,7.44
11.95138501,-7.44
-11.95138501,-7.44
11.94308855,7.45
-11.94308855,7.45
11.94308855,-7.45
-11.94308855,-7.45
11.93477516,7.46
-11.93477516,7.46
11.93477516,-7.46
-11.93477516,-7.46
11.92644482,7.47
-11.92644482,7.47
11.92644482,-7.47
-11.92644482,-7.47
11.91809748,7.48
-11.91809748,7.48
11.91809748,-7.48
-11.91809748,-7.48
11.90973311,7.49
-11.90973311,7.49
11.90973311,-7.49
-11.90973311,-7.49
11.90135168,7.5
-11.90135168,7.5
11.90135168,-7.5
-11.90135168,-7.5
11.89295314,7.51
-11.89295314,7.51
11.89295314,-7.51
-11.89295314,-7.51
11.88453747,7.52
-11.88453747,7.52
11.88453747,-7.52
-11.88453747,-7.52
11.87610463,7.53
-11.87610463,7.53
11.87610463,-7.53
-11.87610463,-7.53
11.86765457,7.54
-11.86765457,7.54
11.86765457,-7.54
-11.86765457,-7.54
11.85918727,7.55
-11.85918727,7.55
11.85918727,-7.55
-11.85918727,-7.55
11.85070268,7.56
-11.85070268,7.56
11.85070268,-7.56
-11.85070268,-7.56
11.84220077,7.57
-11.84220077,7.57
11.84220077,-7.57
-11.84220077,-7.57
11.8336815,7.58
-11.8336815,7.58
11.8336815,-7.58
-11.8336815,-7.58
11.82514484,7.59
-11.82514484,7.59
11.82514484,-7.59
-11.82514484,-7.59
11.81659074,7.6
-11.81659074,7.6
11.81659074,-7.6
-11.81659074,-7.6
11.80801917,7.61
-11.80801917,7.61
11.80801917,-7.61
-11.80801917,-7.61
11.79943009,7.62
-11.79943009,7.62
11.79943009,-7.62
-11.79943009,-7.62
11.79082346,7.63
-11.79082346,7.63
11.79082346,-7.63
-11.79082346,-7.63
11.78219925,7.64
-11.78219925,7.64
11.78219925,-7.64
-11.78219925,-7.64
11.77355741,7.65
-11.77355741,7.65
11.77355741,-7.65
-11.77355741,-7.65
11.7648979,7.66
-11.7648979,7.66
11.7648979,-7.66
-11.7648979,-7.66
11.75622069,7.67
-11.75622069,7.67
11.75622069,-7.67
-11.75622069,-7.67
11.74752574,7.68
-11.74752574,7.68
11.74752574,-7.68
-11.74752574,-7.68
11.73881301,7.69
-11.73881301,7.69
11.73881301,-7.69
-11.73881301,-7.69
11.73008246,7.7
-11.73008246,7.7
11.73008246,-7.7
-11.73008246,-7.7
11.72133404,7.71
-11.72133404,7.71
11.72133404,-7.71
-11.72133404,-7.71
11.71256773,7.72
-11.71256773,7.72
11.71256773,-7.72
-11.71256773,-7.72
11.70378347,7.73
-11.70378347,7.73
11.70378347,-7.73
-11.70378347,-7.73
11.69498123,7.74
-11.69498123,7.74
11.69498123,-7.74
-11.69498123,-7.74
11.68616097,7.75
-11.68616097,7.75
11.68616097,-7.75
-11.68616097,-7.75
11.67732264,7.76
-11.67732264,7.76
11.67732264,-7.76
-11.67732264,-7.76
11.66846621,7.77
-11.66846621,7.77
11.66846621,-7.77
-11.66846621,-7.77
11.65959163,7.78
-11.65959163,7.78
11.65959163,-7.78
-11.65959163,-7.78
11.65069887,7.79
-11.65069887,7.79
11.65069887,-7.79
-11.65069887,-7.79
11.64178788,7.8
-11.64178788,7.8
11.64178788,-7.8
-11.64178788,-7.8
11.63285861,7.81
-11.63285861,7.81
11.63285861,-7.81
-11.63285861,-7.81
11.62391104,7.82
-11.62391104,7.82
11.62391104,-7.82
-11.62391104,-7.82
11.61494511,7.83
-11.61494511,7.83
11.61494511,-7.83
-11.61494511,-7.83
11.60596078,7.84
-11.60596078,7.84
11.60596078,-7.84
-11.60596078,-7.84
11.59695801,7.85
-11.59695801,7.85
11.59695801,-7.85
-11.59695801,-7.85
11.58793676,7.86
-11.58793676,7.86
11.58793676,-7.86
-11.58793676,-7.86
11.57889698,7.87
-11.57889698,7.87
11.57889698,-7.87
-11.57889698,-7.87
11.56983863,7.88
-11.56983863,7.88
11.56983863,-7.88
-11.56983863,-7.88
11.56076166,7.89
-11.56076166,7.89
11.56076166,-7.89
-11.56076166,-7.89
11.55166604,7.9
-11.55166604,7.9
11.55166604,-7.9
-11.55166604,-7.9
11.54255172,7.91
-11.54255172,7.91
11.54255172,-7.91
-11.54255172,-7.91
11.53341865,7.92
-11.53341865,7.92
11.53341865,-7.92
-11.53341865,-7.92
11.52426679,7.93
-11.52426679,7.93
11.52426679,-7.93
-11.52426679,-7.93
11.51509609,7.94
-11.51509609,7.94
11.51509609,-7.94
-11.51509609,-7.94
11.50590652,7.95
-11.50590652,7.95
11.50590652,-7.95
-11.50590652,-7.95
11.49669801,7.96
-11.49669801,7.96
11.49669801,-7.96
-11.49669801,-7.96
11.48747054,7.97
-11.48747054,7.97
11.48747054,-7.97
-11.48747054,-7.97
11.47822405,7.98
-11.47822405,7.98
11.47822405,-7.98
-11.47822405,-7.98
11.4689585,7.99
-11.4689585,7.99
11.4689585,-7.99
-11.4689585,-7.99
11.45967384,8
-11.45967384,8
11.45967384,-8
-11.45967384,-8
11.45037002,8.01
-11.45037002,8.01
11.45037002,-8.01
-11.45037002,-8.01
11.441047,8.02
-11.441047,8.02
11.441047,-8.02
-11.441047,-8.02
11.43170473,8.03
-11.43170473,8.03
11.43170473,-8.03
-11.43170473,-8.03
11.42234316,8.04
-11.42234316,8.04
11.42234316,-8.04
-11.42234316,-8.04
11.41296225,8.05
-11.41296225,8.05
11.41296225,-8.05
-11.41296225,-8.05
11.40356194,8.06
-11.40356194,8.06
11.40356194,-8.06
-11.40356194,-8.06
11.3941422,8.07
-11.3941422,8.07
11.3941422,-8.07
-11.3941422,-8.07
11.38470297,8.08
-11.38470297,8.08
11.38470297,-8.08
-11.38470297,-8.08
11.3752442,8.09
-11.3752442,8.09
11.3752442,-8.09
-11.3752442,-8.09
11.36576585,8.1
-11.36576585,8.1
11.36576585,-8.1
-11.36576585,-8.1
11.35626786,8.11
-11.35626786,8.11
11.35626786,-8.11
-11.35626786,-8.11
11.34675019,8.12
-11.34675019,8.12
11.34675019,-8.12
-11.34675019,-8.12
11.33721278,8.13
-11.33721278,8.13
11.33721278,-8.13
-11.33721278,-8.13
11.32765559,8.14
-11.32765559,8.14
11.32765559,-8.14
-11.32765559,-8.14
11.31807857,8.15
-11.31807857,8.15
11.31807857,-8.15
-11.31807857,-8.15
11.30848166,8.16
-11.30848166,8.16
11.30848166,-8.16
-11.30848166,-8.16
11.29886482,8.17
-11.29886482,8.17
11.29886482,-8.17
-11.29886482,-8.17
11.289228,8.18
-11.289228,8.18
11.289228,-8.18
-11.289228,-8.18
11.27957114,8.19
-11.27957114,8.19
11.27957114,-8.19
-11.27957114,-8.19
11.26989418,8.2
-11.26989418,8.2
11.26989418,-8.2
-11.26989418,-8.2
11.26019709,8.21
-11.26019709,8.21
11.26019709,-8.21
-11.26019709,-8.21
11.25047981,8.22
-11.25047981,8.22
11.25047981,-8.22
-11.25047981,-8.22
11.24074229,8.23
-11.24074229,8.23
11.24074229,-8.23
-11.24074229,-8.23
11.23098446,8.24
-11.23098446,8.24
11.23098446,-8.24
-11.23098446,-8.24
11.22120629,8.25
-11.22120629,8.25
11.22120629,-8.25
-11.22120629,-8.25
11.21140771,8.26
-11.21140771,8.26
11.21140771,-8.26
-11.21140771,-8.26
11.20158868,8.27
-11.20158868,8.27
11.20158868,-8.27
-11.20158868,-8.27
11.19174913,8.28
-11.19174913,8.28
11.19174913,-8.28
-11.19174913,-8.28
11.18188902,8.29
-11.18188902,8.29
11.18188902,-8.29
-11.18188902,-8.29
11.1720083,8.3
-11.1720083,8.3
11.1720083,-8.3
-11.1720083,-8.3
11.16210689,8.31
-11.16210689,8.31
11.16210689,-8.31
-11.16210689,-8.31
11.15218476,8.32
-11.15218476,8.32
11.15218476,-8.32
-11.15218476,-8.32
11.14224185,8.33
-11.14224185,8.33
11.14224185,-8.33
-11.14224185,-8.33
11.13227809,8.34
-11.13227809,8.34
11.13227809,-8.34
-11.13227809,-8.34
11.12229344,8.35
-11.12229344,8.35
11.12229344,-8.35
-11.12229344,-8.35
11.11228784,8.36
-11.11228784,8.36
11.11228784,-8.36
-11.11228784,-8.36
11.10226122,8.37
-11.10226122,8.37
11.10226122,-8.37
-11.10226122,-8.37
11.09221355,8.38
-11.09221355,8.38
11.09221355,-8.38
-11.09221355,-8.38
11.08214474,8.39
-11.08214474,8.39
11.08214474,-8.39
-11.08214474,-8.39
11.07205476,8.4
-11.07205476,8.4
11.07205476,-8.4
-11.07205476,-8.4
11.06194354,8.41
-11.06194354,8.41
11.06194354,-8.41
-11.06194354,-8.41
11.05181102,8.42
-11.05181102,8.42
11.05181102,-8.42
-11.05181102,-8.42
11.04165714,8.43
-11.04165714,8.43
11.04165714,-8.43
-11.04165714,-8.43
11.03148185,8.44
-11.03148185,8.44
11.03148185,-8.44
-11.03148185,-8.44
11.02128509,8.45
-11.02128509,8.45
11.02128509,-8.45
-11.02128509,-8.45
11.01106679,8.46
-11.01106679,8.46
11.01106679,-8.46
-11.01106679,-8.46
11.0008269,8.47
-11.0008269,8.47
11.0008269,-8.47
-11.0008269,-8.47
10.99056535,8.48
-10.99056535,8.48
10.99056535,-8.48
-10.99056535,-8.48
10.98028209,8.49
-10.98028209,8.49
10.98028209,-8.49
-10.98028209,-8.49
10.96997706,8.5
-10.96997706,8.5
10.96997706,-8.5
-10.96997706,-8.5
10.95965018,8.51
-10.95965018,8.51
10.95965018,-8.51
-10.95965018,-8.51
10.94930141,8.52
-10.94930141,8.52
10.94930141,-8.52
-10.94930141,-8.52
10.93893067,8.53
-10.93893067,8.53
10.93893067,-8.53
-10.93893067,-8.53
10.92853792,8.54
-10.92853792,8.54
10.92853792,-8.54
-10.92853792,-8.54
10.91812307,8.55
-10.91812307,8.55
10.91812307,-8.55
-10.91812307,-8.55
10.90768608,8.56
-10.90768608,8.56
10.90768608,-8.56
-10.90768608,-8.56
10.89722687,8.57
-10.89722687,8.57
10.89722687,-8.57
-10.89722687,-8.57
10.88674538,8.58
-10.88674538,8.58
10.88674538,-8.58
-10.88674538,-8.58
10.87624155,8.59
-10.87624155,8.59
10.87624155,-8.59
-10.87624155,-8.59
10.86571532,8.6
-10.86571532,8.6
10.86571532,-8.6
-10.86571532,-8.6
10.85516661,8.61
-10.85516661,8.61
10.85516661,-8.61
-10.85516661,-8.61
10.84459537,8.62
-10.84459537,8.62
10.84459537,-8.62
-10.84459537,-8.62
10.83400152,8.63
-10.83400152,8.63
10.83400152,-8.63
-10.83400152,-8.63
10.823385,8.64
-10.823385,8.64
10.823385,-8.64
-10.823385,-8.64
10.81274575,8.65
-10.81274575,8.65
10.81274575,-8.65
-10.81274575,-8.65
10.80208369,8.66
-10.80208369,8.66
10.80208369,-8.66
-10.80208369,-8.66
10.79139876,8.67
-10.79139876,8.67
10.79139876,-8.67
-10.79139876,-8.67
10.78069089,8.68
-10.78069089,8.68
10.78069089,-8.68
-10.78069089,-8.68
10.76996001,8.69
-10.76996001,8.69
10.76996001,-8.69
-10.76996001,-8.69
10.75920606,8.7
-10.75920606,8.7
10.75920606,-8.7
-10.75920606,-8.7
10.74842895,8.71
-10.74842895,8.71
10.74842895,-8.71
-10.74842895,-8.71
10.73762864,8.72
-10.73762864,8.72
10.73762864,-8.72
-10.73762864,-8.72
10.72680504,8.73
-10.72680504,8.73
10.72680504,-8.73
-10.72680504,-8.73
10.71595808,8.74
-10.71595808,8.74
10.71595808,-8.74
-10.71595808,-8.74
10.70508769,8.75
-10.70508769,8.75
10.70508769,-8.75
-10.70508769,-8.75
10.69419381,8.76
-10.69419381,8.76
10.69419381,-8.76
-10.69419381,-8.76
10.68327635,8.77
-10.68327635,8.77
10.68327635,-8.77
-10.68327635,-8.77
10.67233525,8.78
-10.67233525,8.78
10.67233525,-8.78
-10.67233525,-8.78
10.66137044,8.79
-10.66137044,8.79
10.66137044,-8.79
-10.66137044,-8.79
10.65038184,8.8
-10.65038184,8.8
10.65038184,-8.8
-10.65038184,-8.8
10.63936937,8.81
-10.63936937,8.81
10.63936937,-8.81
-10.63936937,-8.81
10.62833297,8.82
-10.62833297,8.82
10.62833297,-8.82
-10.62833297,-8.82
10.61727255,8.83
-10.61727255,8.83
10.61727255,-8.83
-10.61727255,-8.83
10.60618805,8.84
-10.60618805,8.84
10.60618805,-8.84
-10.60618805,-8.84
10.59507939,8.85
-10.59507939,8.85
10.59507939,-8.85
-10.59507939,-8.85
10.58394649,8.86
-10.58394649,8.86
10.58394649,-8.86
-10.58394649,-8.86
10.57278927,8.87
-10.57278927,8.87
10.57278927,-8.87
-10.57278927,-8.87
10.56160766,8.88
-10.56160766,8.88
10.56160766,-8.88
-10.56160766,-8.88
10.55040158,8.89
-10.55040158,8.89
10.55040158,-8.89
-10.55040158,-8.89
10.53917095,8.9
-10.53917095,8.9
10.53917095,-8.9
-10.53917095,-8.9
10.5279157,8.91
-10.5279157,8.91
10.5279157,-8.91
-10.5279157,-8.91
10.51663574,8.92
-10.51663574,8.92
10.51663574,-8.92
-10.51663574,-8.92
10.505331,8.93
-10.505331,8.93
10.505331,-8.93
-10.505331,-8.93
10.49400139,8.94
-10.49400139,8.94
10.49400139,-8.94
-10.49400139,-8.94
10.48264684,8.95
-10.48264684,8.95
10.48264684,-8.95
-10.48264684,-8.95
10.47126726,8.96
-10.47126726,8.96
10.47126726,-8.96
-10.47126726,-8.96
10.45986257,8.97
-10.45986257,8.97
10.45986257,-8.97
-10.45986257,-8.97
10.44843269,8.98
-10.44843269,8.98
10.44843269,-8.98
-10.44843269,-8.98
10.43697754,8.99
-10.43697754,8.99
10.43697754,-8.99
-10.43697754,-8.99
10.42549703,9
-10.42549703,9
10.42549703,-9
-10.42549703,-9
10.41399108,9.01
-10.41399108,9.01
10.41399108,-9.01
-10.41399108,-9.01
10.4024596,9.02
-10.4024596,9.02
10.4024596,-9.02
-10.4024596,-9.02
10.39090252,9.03
-10.39090252,9.03
10.39090252,-9.03
-10.39090252,-9.03
10.37931974,9.04
-10.37931974,9.04
10.37931974,-9.04
-10.37931974,-9.04
10.36771118,9.05
-10.36771118,9.05
10.36771118,-9.05
-10.36771118,-9.05
10.35607675,9.06
-10.35607675,9.06
10.35607675,-9.06
-10.35607675,-9.06
10.34441636,9.07
-10.34441636,9.07
10.34441636,-9.07
-10.34441636,-9.07
10.33272993,9.08
-10.33272993,9.08
10.33272993,-9.08
-10.33272993,-9.08
10.32101737,9.09
-10.32101737,9.09
10.32101737,-9.09
-10.32101737,-9.09
10.30927859,9.1
-10.30927859,9.1
10.30927859,-9.1
-10.30927859,-9.1
10.29751349,9.11
-10.29751349,9.11
10.29751349,-9.11
-10.29751349,-9.11
10.285722,9.12
-10.285722,9.12
10.285722,-9.12
-10.285722,-9.12
10.27390401,9.13
-10.27390401,9.13
10.27390401,-9.13
-10.27390401,-9.13
10.26205945,9.14
-10.26205945,9.14
10.26205945,-9.14
-10.26205945,-9.14
10.2501882,9.15
-10.2501882,9.15
10.2501882,-9.15
-10.2501882,-9.15
10.23829019,9.16
-10.23829019,9.16
10.23829019,-9.16
-10.23829019,-9.16
10.22636531,9.17
-10.22636531,9.17
10.22636531,-9.17
-10.22636531,-9.17
10.21441348,9.18
-10.21441348,9.18
10.21441348,-9.18
-10.21441348,-9.18
10.2024346,9.19
-10.2024346,9.19
10.2024346,-9.19
-10.2024346,-9.19
10.19042857,9.2
-10.19042857,9.2
10.19042857,-9.2
-10.19042857,-9.2
10.1783953,9.21
-10.1783953,9.21
10.1783953,-9.21
-10.1783953,-9.21
10.16633469,9.22
-10.16633469,9.22
10.16633469,-9.22
-10.16633469,-9.22
10.15424665,9.23
-10.15424665,9.23
10.15424665,-9.23
-10.15424665,-9.23
10.14213107,9.24
-10.14213107,9.24
10.14213107,-9.24
-10.14213107,-9.24
10.12998786,9.25
-10.12998786,9.25
10.12998786,-9.25
-10.12998786,-9.25
10.11781691,9.26
-10.11781691,9.26
10.11781691,-9.26
-10.11781691,-9.26
10.10561814,9.27
-10.10561814,9.27
10.10561814,-9.27
-10.10561814,-9.27
10.09339142,9.28
-10.09339142,9.28
10.09339142,-9.28
-10.09339142,-9.28
10.08113668,9.29
-10.08113668,9.29
10.08113668,-9.29
-10.08113668,-9.29
10.06885379,9.3
-10.06885379,9.3
10.06885379,-9.3
-10.06885379,-9.3
10.05654267,9.31
-10.05654267,9.31
10.05654267,-9.31
-10.05654267,-9.31
10.0442032,9.32
-10.0442032,9.32
10.0442032,-9.32
-10.0442032,-9.32
10.03183528,9.33
-10.03183528,9.33
10.03183528,-9.33
-10.03183528,-9.33
10.01943881,9.34
-10.01943881,9.34
10.01943881,-9.34
-10.01943881,-9.34
10.00701367,9.35
-10.00701367,9.35
10.00701367,-9.35
-10.00701367,-9.35
9.99455977,9.36
-9.99455977,9.36
9.99455977,-9.36
-9.99455977,-9.36
9.982076993,9.37
-9.982076993,9.37
9.982076993,-9.37
-9.982076993,-9.37
9.969565232,9.38
-9.969565232,9.38
9.969565232,-9.38
-9.969565232,-9.38
9.957024378,9.39
-9.957024378,9.39
9.957024378,-9.39
-9.957024378,-9.39
9.944454321,9.4
-9.944454321,9.4
9.944454321,-9.4
-9.944454321,-9.4
9.93185495,9.41
-9.93185495,9.41
9.93185495,-9.41
-9.93185495,-9.41
9.919226154,9.42
-9.919226154,9.42
9.919226154,-9.42
-9.919226154,-9.42
9.906567819,9.43
-9.906567819,9.43
9.906567819,-9.43
-9.906567819,-9.43
9.893879832,9.44
-9.893879832,9.44
9.893879832,-9.44
-9.893879832,-9.44
9.88116208,9.45
-9.88116208,9.45
9.88116208,-9.45
-9.88116208,-9.45
9.868414447,9.46
-9.868414447,9.46
9.868414447,-9.46
-9.868414447,-9.46
9.855636817,9.47
-9.855636817,9.47
9.855636817,-9.47
-9.855636817,-9.47
9.842829074,9.48
-9.842829074,9.48
9.842829074,-9.48
-9.842829074,-9.48
9.829991099,9.49
-9.829991099,9.49
9.829991099,-9.49
-9.829991099,-9.49
9.817122774,9.5
-9.817122774,9.5
9.817122774,-9.5
-9.817122774,-9.5
9.80422398,9.51
-9.80422398,9.51
9.80422398,-9.51
-9.80422398,-9.51
9.791294595,9.52
-9.791294595,9.52
9.791294595,-9.52
-9.791294595,-9.52
9.7783345,9.53
-9.7783345,9.53
9.7783345,-9.53
-9.7783345,-9.53
9.765343571,9.54
-9.765343571,9.54
9.765343571,-9.54
-9.765343571,-9.54
9.752321685,9.55
-9.752321685,9.55
9.752321685,-9.55
-9.752321685,-9.55
9.739268719,9.56
-9.739268719,9.56
9.739268719,-9.56
-9.739268719,-9.56
9.726184546,9.57
-9.726184546,9.57
9.726184546,-9.57
-9.726184546,-9.57
9.713069042,9.58
-9.713069042,9.58
9.713069042,-9.58
-9.713069042,-9.58
9.699922078,9.59
-9.699922078,9.59
9.699922078,-9.59
-9.699922078,-9.59
9.686743526,9.6
-9.686743526,9.6
9.686743526,-9.6
-9.686743526,-9.6
9.673533259,9.61
-9.673533259,9.61
9.673533259,-9.61
-9.673533259,-9.61
9.660291145,9.62
-9.660291145,9.62
9.660291145,-9.62
-9.660291145,-9.62
9.647017053,9.63
-9.647017053,9.63
9.647017053,-9.63
-9.647017053,-9.63
9.633710851,9.64
-9.633710851,9.64
9.633710851,-9.64
-9.633710851,-9.64
9.620372406,9.65
-9.620372406,9.65
9.620372406,-9.65
-9.620372406,-9.65
9.607001584,9.66
-9.607001584,9.66
9.607001584,-9.66
-9.607001584,-9.66
9.593598249,9.67
-9.593598249,9.67
9.593598249,-9.67
-9.593598249,-9.67
9.580162265,9.68
-9.580162265,9.68
9.580162265,-9.68
-9.580162265,-9.68
9.566693494,9.69
-9.566693494,9.69
9.566693494,-9.69
-9.566693494,-9.69
9.553191798,9.7
-9.553191798,9.7
9.553191798,-9.7
-9.553191798,-9.7
9.539657036,9.71
-9.539657036,9.71
9.539657036,-9.71
-9.539657036,-9.71
9.526089068,9.72
-9.526089068,9.72
9.526089068,-9.72
-9.526089068,-9.72
9.512487752,9.73
-9.512487752,9.73
9.512487752,-9.73
-9.512487752,-9.73
9.498852944,9.74
-9.498852944,9.74
9.498852944,-9.74
-9.498852944,-9.74
9.4851845,9.75
-9.4851845,9.75
9.4851845,-9.75
-9.4851845,-9.75
9.471482275,9.76
-9.471482275,9.76
9.471482275,-9.76
-9.471482275,-9.76
9.457746121,9.77
-9.457746121,9.77
9.457746121,-9.77
-9.457746121,-9.77
9.443975891,9.78
-9.443975891,9.78
9.443975891,-9.78
-9.443975891,-9.78
9.430171434,9.79
-9.430171434,9.79
9.430171434,-9.79
-9.430171434,-9.79
9.416332602,9.8
-9.416332602,9.8
9.416332602,-9.8
-9.416332602,-9.8
9.402459242,9.81
-9.402459242,9.81
9.402459242,-9.81
-9.402459242,-9.81
9.3885512,9.82
-9.3885512,9.82
9.3885512,-9.82
-9.3885512,-9.82
9.374608323,9.83
-9.374608323,9.83
9.374608323,-9.83
-9.374608323,-9.83
9.360630455,9.84
-9.360630455,9.84
9.360630455,-9.84
-9.360630455,-9.84
9.346617439,9.85
-9.346617439,9.85
9.346617439,-9.85
-9.346617439,-9.85
9.332569116,9.86
-9.332569116,9.86
9.332569116,-9.86
-9.332569116,-9.86
9.318485327,9.87
-9.318485327,9.87
9.318485327,-9.87
-9.318485327,-9.87
9.304365911,9.88
-9.304365911,9.88
9.304365911,-9.88
-9.304365911,-9.88
9.290210705,9.89
-9.290210705,9.89
9.290210705,-9.89
-9.290210705,-9.89
9.276019546,9.9
-9.276019546,9.9
9.276019546,-9.9
-9.276019546,-9.9
9.261792267,9.91
-9.261792267,9.91
9.261792267,-9.91
-9.261792267,-9.91
9.247528704,9.92
-9.247528704,9.92
9.247528704,-9.92
-9.247528704,-9.92
9.233228687,9.93
-9.233228687,9.93
9.233228687,-9.93
-9.233228687,-9.93
9.218892046,9.94
-9.218892046,9.94
9.218892046,-9.94
-9.218892046,-9.94
9.204518612,9.95
-9.204518612,9.95
9.204518612,-9.95
-9.204518612,-9.95
9.19010821,9.96
-9.19010821,9.96
9.19010821,-9.96
-9.19010821,-9.96
9.175660667,9.97
-9.175660667,9.97
9.175660667,-9.97
-9.175660667,-9.97
9.161175807,9.98
-9.161175807,9.98
9.161175807,-9.98
-9.161175807,-9.98
9.146653452,9.99
-9.146653452,9.99
9.146653452,-9.99
-9.146653452,-9.99
9.132093425,10
-9.132093425,10
9.132093425,-10
-9.132093425,-10
9.117495544,10.01
-9.117495544,10.01
9.117495544,-10.01
-9.117495544,-10.01
9.102859628,10.02
-9.102859628,10.02
9.102859628,-10.02
-9.102859628,-10.02
9.088185492,10.03
-9.088185492,10.03
9.088185492,-10.03
-9.088185492,-10.03
9.073472951,10.04
-9.073472951,10.04
9.073472951,-10.04
-9.073472951,-10.04
9.058721818,10.05
-9.058721818,10.05
9.058721818,-10.05
-9.058721818,-10.05
9.043931904,10.06
-9.043931904,10.06
9.043931904,-10.06
-9.043931904,-10.06
9.029103019,10.07
-9.029103019,10.07
9.029103019,-10.07
-9.029103019,-10.07
9.01423497,10.08
-9.01423497,10.08
9.01423497,-10.08
-9.01423497,-10.08
8.999327564,10.09
-8.999327564,10.09
8.999327564,-10.09
-8.999327564,-10.09
8.984380603,10.1
-8.984380603,10.1
8.984380603,-10.1
-8.984380603,-10.1
8.969393891,10.11
-8.969393891,10.11
8.969393891,-10.11
-8.969393891,-10.11
8.954367228,10.12
-8.954367228,10.12
8.954367228,-10.12
-8.954367228,-10.12
8.939300412,10.13
-8.939300412,10.13
8.939300412,-10.13
-8.939300412,-10.13
8.924193241,10.14
-8.924193241,10.14
8.924193241,-10.14
-8.924193241,-10.14
8.909045508,10.15
-8.909045508,10.15
8.909045508,-10.15
-8.909045508,-10.15
8.893857007,10.16
-8.893857007,10.16
8.893857007,-10.16
-8.893857007,-10.16
8.878627528,10.17
-8.878627528,10.17
8.878627528,-10.17
-8.878627528,-10.17
8.86335686,10.18
-8.86335686,10.18
8.86335686,-10.18
-8.86335686,-10.18
8.84804479,10.19
-8.84804479,10.19
8.84804479,-10.19
-8.84804479,-10.19
8.832691102,10.2
-8.832691102,10.2
8.832691102,-10.2
-8.832691102,-10.2
8.817295579,10.21
-8.817295579,10.21
8.817295579,-10.21
-8.817295579,-10.21
8.801858002,10.22
-8.801858002,10.22
8.801858002,-10.22
-8.801858002,-10.22
8.786378149,10.23
-8.786378149,10.23
8.786378149,-10.23
-8.786378149,-10.23
8.770855796,10.24
-8.770855796,10.24
8.770855796,-10.24
-8.770855796,-10.24
8.755290717,10.25
-8.755290717,10.25
8.755290717,-10.25
-8.755290717,-10.25
8.739682683,10.26
-8.739682683,10.26
8.739682683,-10.26
-8.739682683,-10.26
8.724031465,10.27
-8.724031465,10.27
8.724031465,-10.27
-8.724031465,-10.27
8.708336829,10.28
-8.708336829,10.28
8.708336829,-10.28
-8.708336829,-10.28
8.69259854,10.29
-8.69259854,10.29
8.69259854,-10.29
-8.69259854,-10.29
8.676816361,10.3
-8.676816361,10.3
8.676816361,-10.3
-8.676816361,-10.3
8.660990051,10.31
-8.660990051,10.31
8.660990051,-10.31
-8.660990051,-10.31
8.645119369,10.32
-8.645119369,10.32
8.645119369,-10.32
-8.645119369,-10.32
8.629204069,10.33
-8.629204069,10.33
8.629204069,-10.33
-8.629204069,-10.33
8.613243905,10.34
-8.613243905,10.34
8.613243905,-10.34
-8.613243905,-10.34
8.597238625,10.35
-8.597238625,10.35
8.597238625,-10.35
-8.597238625,-10.35
8.581187979,10.36
-8.581187979,10.36
8.581187979,-10.36
-8.581187979,-10.36
8.56509171,10.37
-8.56509171,10.37
8.56509171,-10.37
-8.56509171,-10.37
8.548949562,10.38
-8.548949562,10.38
8.548949562,-10.38
-8.548949562,-10.38
8.532761273,10.39
-8.532761273,10.39
8.532761273,-10.39
-8.532761273,-10.39
8.516526581,10.4
-8.516526581,10.4
8.516526581,-10.4
-8.516526581,-10.4
8.500245219,10.41
-8.500245219,10.41
8.500245219,-10.41
-8.500245219,-10.41
8.48391692,10.42
-8.48391692,10.42
8.48391692,-10.42
-8.48391692,-10.42
8.467541411,10.43
-8.467541411,10.43
8.467541411,-10.43
-8.467541411,-10.43
8.451118418,10.44
-8.451118418,10.44
8.451118418,-10.44
-8.451118418,-10.44
8.434647664,10.45
-8.434647664,10.45
8.434647664,-10.45
-8.434647664,-10.45
8.418128868,10.46
-8.418128868,10.46
8.418128868,-10.46
-8.418128868,-10.46
8.401561747,10.47
-8.401561747,10.47
8.401561747,-10.47
-8.401561747,-10.47
8.384946015,10.48
-8.384946015,10.48
8.384946015,-10.48
-8.384946015,-10.48
8.368281382,10.49
-8.368281382,10.49
8.368281382,-10.49
-8.368281382,-10.49
8.351567555,10.5
-8.351567555,10.5
8.351567555,-10.5
-8.351567555,-10.5
8.334804238,10.51
-8.334804238,10.51
8.334804238,-10.51
-8.334804238,-10.51
8.317991132,10.52
-8.317991132,10.52
8.317991132,-10.52
-8.317991132,-10.52
8.301127935,10.53
-8.301127935,10.53
8.301127935,-10.53
-8.301127935,-10.53
8.284214341,10.54
-8.284214341,10.54
8.284214341,-10.54
-8.284214341,-10.54
8.26725004,10.55
-8.26725004,10.55
8.26725004,-10.55
-8.26725004,-10.55
8.25023472,10.56
-8.25023472,10.56
8.25023472,-10.56
-8.25023472,-10.56
8.233168063,10.57
-8.233168063,10.57
8.233168063,-10.57
-8.233168063,-10.57
8.216049752,10.58
-8.216049752,10.58
8.216049752,-10.58
-8.216049752,-10.58
8.198879461,10.59
-8.198879461,10.59
8.198879461,-10.59
-8.198879461,-10.59
8.181656863,10.6
-8.181656863,10.6
8.181656863,-10.6
-8.181656863,-10.6
8.164381628,10.61
-8.164381628,10.61
8.164381628,-10.61
-8.164381628,-10.61
8.147053421,10.62
-8.147053421,10.62
8.147053421,-10.62
-8.147053421,-10.62
8.129671902,10.63
-8.129671902,10.63
8.129671902,-10.63
-8.129671902,-10.63
8.11223673,10.64
-8.11223673,10.64
8.11223673,-10.64
-8.11223673,-10.64
8.094747557,10.65
-8.094747557,10.65
8.094747557,-10.65
-8.094747557,-10.65
8.077204034,10.66
-8.077204034,10.66
8.077204034,-10.66
-8.077204034,-10.66
8.059605804,10.67
-8.059605804,10.67
8.059605804,-10.67
-8.059605804,-10.67
8.041952508,10.68
-8.041952508,10.68
8.041952508,-10.68
-8.041952508,-10.68
8.024243785,10.69
-8.024243785,10.69
8.024243785,-10.69
-8.024243785,-10.69
8.006479264,10.7
-8.006479264,10.7
8.006479264,-10.7
-8.006479264,-10.7
7.988658575,10.71
-7.988658575,10.71
7.988658575,-10.71
-7.988658575,-10.71
7.97078134,10.72
-7.97078134,10.72
7.97078134,-10.72
-7.97078134,-10.72
7.952847179,10.73
-7.952847179,10.73
7.952847179,-10.73
-7.952847179,-10.73
7.934855705,10.74
-7.934855705,10.74
7.934855705,-10.74
-7.934855705,-10.74
7.916806527,10.75
-7.916806527,10.75
7.916806527,-10.75
-7.916806527,-10.75
7.898699251,10.76
-7.898699251,10.76
7.898699251,-10.76
-7.898699251,-10.76
7.880533474,10.77
-7.880533474,10.77
7.880533474,-10.77
-7.880533474,-10.77
7.862308793,10.78
-7.862308793,10.78
7.862308793,-10.78
-7.862308793,-10.78
7.844024796,10.79
-7.844024796,10.79
7.844024796,-10.79
-7.844024796,-10.79
7.825681068,10.8
-7.825681068,10.8
7.825681068,-10.8
-7.825681068,-10.8
7.807277187,10.81
-7.807277187,10.81
7.807277187,-10.81
-7.807277187,-10.81
7.788812727,10.82
-7.788812727,10.82
7.788812727,-10.82
-7.788812727,-10.82
7.770287257,10.83
-7.770287257,10.83
7.770287257,-10.83
-7.770287257,-10.83
7.751700338,10.84
-7.751700338,10.84
7.751700338,-10.84
-7.751700338,-10.84
7.733051529,10.85
-7.733051529,10.85
7.733051529,-10.85
-7.733051529,-10.85
7.714340379,10.86
-7.714340379,10.86
7.714340379,-10.86
-7.714340379,-10.86
7.695566435,10.87
-7.695566435,10.87
7.695566435,-10.87
-7.695566435,-10.87
7.676729235,10.88
-7.676729235,10.88
7.676729235,-10.88
-7.676729235,-10.88
7.657828313,10.89
-7.657828313,10.89
7.657828313,-10.89
-7.657828313,-10.89
7.638863195,10.9
-7.638863195,10.9
7.638863195,-10.9
-7.638863195,-10.9
7.619833403,10.91
-7.619833403,10.91
7.619833403,-10.91
-7.619833403,-10.91
7.600738451,10.92
-7.600738451,10.92
7.600738451,-10.92
-7.600738451,-10.92
7.581577846,10.93
-7.581577846,10.93
7.581577846,-10.93
-7.581577846,-10.93
7.562351089,10.94
-7.562351089,10.94
7.562351089,-10.94
-7.562351089,-10.94
7.543057675,10.95
-7.543057675,10.95
7.543057675,-10.95
-7.543057675,-10.95
7.52369709,10.96
-7.52369709,10.96
7.52369709,-10.96
-7.52369709,-10.96
7.504268815,10.97
-7.504268815,10.97
7.504268815,-10.97
-7.504268815,-10.97
7.484772322,10.98
-7.484772322,10.98
7.484772322,-10.98
-7.484772322,-10.98
7.465207078,10.99
-7.465207078,10.99
7.465207078,-10.99
-7.465207078,-10.99
7.44557254,11
-7.44557254,11
7.44557254,-11
-7.44557254,-11
7.425868158,11.01
-7.425868158,11.01
7.425868158,-11.01
-7.425868158,-11.01
7.406093375,11.02
-7.406093375,11.02
7.406093375,-11.02
-7.406093375,-11.02
7.386247626,11.03
-7.386247626,11.03
7.386247626,-11.03
-7.386247626,-11.03
7.366330337,11.04
-7.366330337,11.04
7.366330337,-11.04
-7.366330337,-11.04
7.346340926,11.05
-7.346340926,11.05
7.346340926,-11.05
-7.346340926,-11.05
7.326278803,11.06
-7.326278803,11.06
7.326278803,-11.06
-7.326278803,-11.06
7.306143368,11.07
-7.306143368,11.07
7.306143368,-11.07
-7.306143368,-11.07
7.285934015,11.08
-7.285934015,11.08
7.285934015,-11.08
-7.285934015,-11.08
7.265650125,11.09
-7.265650125,11.09
7.265650125,-11.09
-7.265650125,-11.09
7.245291074,11.1
-7.245291074,11.1
7.245291074,-11.1
-7.245291074,-11.1
7.224856226,11.11
-7.224856226,11.11
7.224856226,-11.11
-7.224856226,-11.11
7.204344935,11.12
-7.204344935,11.12
7.204344935,-11.12
-7.204344935,-11.12
7.183756548,11.13
-7.183756548,11.13
7.183756548,-11.13
-7.183756548,-11.13
7.163090398,11.14
-7.163090398,11.14
7.163090398,-11.14
-7.163090398,-11.14
7.142345812,11.15
-7.142345812,11.15
7.142345812,-11.15
-7.142345812,-11.15
7.121522104,11.16
-7.121522104,11.16
7.121522104,-11.16
-7.121522104,-11.16
7.100618577,11.17
-7.100618577,11.17
7.100618577,-11.17
-7.100618577,-11.17
7.079634524,11.18
-7.079634524,11.18
7.079634524,-11.18
-7.079634524,-11.18
7.058569229,11.19
-7.058569229,11.19
7.058569229,-11.19
-7.058569229,-11.19
7.03742196,11.2
-7.03742196,11.2
7.03742196,-11.2
-7.03742196,-11.2
7.016191977,11.21
-7.016191977,11.21
7.016191977,-11.21
-7.016191977,-11.21
6.994878526,11.22
-6.994878526,11.22
6.994878526,-11.22
-6.994878526,-11.22
6.973480842,11.23
-6.973480842,11.23
6.973480842,-11.23
-6.973480842,-11.23
6.951998148,11.24
-6.951998148,11.24
6.951998148,-11.24
-6.951998148,-11.24
6.930429653,11.25
-6.930429653,11.25
6.930429653,-11.25
-6.930429653,-11.25
6.908774553,11.26
-6.908774553,11.26
6.908774553,-11.26
-6.908774553,-11.26
6.887032032,11.27
-6.887032032,11.27
6.887032032,-11.27
-6.887032032,-11.27
6.865201258,11.28
-6.865201258,11.28
6.865201258,-11.28
-6.865201258,-11.28
6.843281387,11.29
-6.843281387,11.29
6.843281387,-11.29
-6.843281387,-11.29
6.821271561,11.3
-6.821271561,11.3
6.821271561,-11.3
-6.821271561,-11.3
6.799170905,11.31
-6.799170905,11.31
6.799170905,-11.31
-6.799170905,-11.31
6.776978532,11.32
-6.776978532,11.32
6.776978532,-11.32
-6.776978532,-11.32
6.754693536,11.33
-6.754693536,11.33
6.754693536,-11.33
-6.754693536,-11.33
6.732314998,11.34
-6.732314998,11.34
6.732314998,-11.34
-6.732314998,-11.34
6.709841983,11.35
-6.709841983,11.35
6.709841983,-11.35
-6.709841983,-11.35
6.687273538,11.36
-6.687273538,11.36
6.687273538,-11.36
-6.687273538,-11.36
6.664608692,11.37
-6.664608692,11.37
6.664608692,-11.37
-6.664608692,-11.37
6.641846461,11.38
-6.641846461,11.38
6.641846461,-11.38
-6.641846461,-11.38
6.618985838,11.39
-6.618985838,11.39
6.618985838,-11.39
-6.618985838,-11.39
6.596025801,11.4
-6.596025801,11.4
6.596025801,-11.4
-6.596025801,-11.4
6.572965307,11.41
-6.572965307,11.41
6.572965307,-11.41
-6.572965307,-11.41
6.549803297,11.42
-6.549803297,11.42
6.549803297,-11.42
-6.549803297,-11.42
6.526538688,11.43
-6.526538688,11.43
6.526538688,-11.43
-6.526538688,-11.43
6.503170381,11.44
-6.503170381,11.44
6.503170381,-11.44
-6.503170381,-11.44
6.479697252,11.45
-6.479697252,11.45
6.479697252,-11.45
-6.479697252,-11.45
6.456118159,11.46
-6.456118159,11.46
6.456118159,-11.46
-6.456118159,-11.46
6.432431937,11.47
-6.432431937,11.47
6.432431937,-11.47
-6.432431937,-11.47
6.408637397,11.48
-6.408637397,11.48
6.408637397,-11.48
-6.408637397,-11.48
6.384733328,11.49
-6.384733328,11.49
6.384733328,-11.49
-6.384733328,-11.49
6.360718497,11.5
-6.360718497,11.5
6.360718497,-11.5
-6.360718497,-11.5
6.336591642,11.51
-6.336591642,11.51
6.336591642,-11.51
-6.336591642,-11.51
6.31235148,11.52
-6.31235148,11.52
6.31235148,-11.52
-6.31235148,-11.52
6.287996701,11.53
-6.287996701,11.53
6.287996701,-11.53
-6.287996701,-11.53
6.263525967,11.54
-6.263525967,11.54
6.263525967,-11.54
-6.263525967,-11.54
6.238937915,11.55
-6.238937915,11.55
6.238937915,-11.55
-6.238937915,-11.55
6.21423115,11.56
-6.21423115,11.56
6.21423115,-11.56
-6.21423115,-11.56
6.189404252,11.57
-6.189404252,11.57
6.189404252,-11.57
-6.189404252,-11.57
6.16445577,11.58
-6.16445577,11.58
6.16445577,-11.58
-6.16445577,-11.58
6.139384221,11.59
-6.139384221,11.59
6.139384221,-11.59
-6.139384221,-11.59
6.11418809,11.6
-6.11418809,11.6
6.11418809,-11.6
-6.11418809,-11.6
6.088865833,11.61
-6.088865833,11.61
6.088865833,-11.61
-6.088865833,-11.61
6.063415867,11.62
-6.063415867,11.62
6.063415867,-11.62
-6.063415867,-11.62
6.03783658,11.63
-6.03783658,11.63
6.03783658,-11.63
-6.03783658,-11.63
6.012126319,11.64
-6.012126319,11.64
6.012126319,-11.64
-6.012126319,-11.64
5.986283397,11.65
-5.986283397,11.65
5.986283397,-11.65
-5.986283397,-11.65
5.960306089,11.66
-5.960306089,11.66
5.960306089,-11.66
-5.960306089,-11.66
5.934192629,11.67
-5.934192629,11.67
5.934192629,-11.67
-5.934192629,-11.67
5.907941213,11.68
-5.907941213,11.68
5.907941213,-11.68
-5.907941213,-11.68
5.881549993,11.69
-5.881549993,11.69
5.881549993,-11.69
-5.881549993,-11.69
5.855017079,11.7
-5.855017079,11.7
5.855017079,-11.7
-5.855017079,-11.7
5.828340536,11.71
-5.828340536,11.71
5.828340536,-11.71
-5.828340536,-11.71
5.801518382,11.72
-5.801518382,11.72
5.801518382,-11.72
-5.801518382,-11.72
5.774548588,11.73
-5.774548588,11.73
5.774548588,-11.73
-5.774548588,-11.73
5.747429075,11.74
-5.747429075,11.74
5.747429075,-11.74
-5.747429075,-11.74
5.720157715,11.75
-5.720157715,11.75
5.720157715,-11.75
-5.720157715,-11.75
5.692732326,11.76
-5.692732326,11.76
5.692732326,-11.76
-5.692732326,-11.76
5.665150669,11.77
-5.665150669,11.77
5.665150669,-11.77
-5.665150669,-11.77
5.637410451,11.78
-5.637410451,11.78
5.637410451,-11.78
-5.637410451,-11.78
5.609509321,11.79
-5.609509321,11.79
5.609509321,-11.79
-5.609509321,-11.79
5.581444864,11.8
-5.581444864,11.8
5.581444864,-11.8
-5.581444864,-11.8
5.553214606,11.81
-5.553214606,11.81
5.553214606,-11.81
-5.553214606,-11.81
5.524816003,11.82
-5.524816003,11.82
5.524816003,-11.82
-5.524816003,-11.82
5.496246446,11.83
-5.496246446,11.83
5.496246446,-11.83
-5.496246446,-11.83
5.467503257,11.84
-5.467503257,11.84
5.467503257,-11.84
-5.467503257,-11.84
5.438583681,11.85
-5.438583681,11.85
5.438583681,-11.85
-5.438583681,-11.85
5.40948489,11.86
-5.40948489,11.86
5.40948489,-11.86
-5.40948489,-11.86
5.380203976,11.87
-5.380203976,11.87
5.380203976,-11.87
-5.380203976,-11.87
5.350737949,11.88
-5.350737949,11.88
5.350737949,-11.88
-5.350737949,-11.88
5.321083734,11.89
-5.321083734,11.89
5.321083734,-11.89
-5.321083734,-11.89
5.291238166,11.9
-5.291238166,11.9
5.291238166,-11.9
-5.291238166,-11.9
5.26119799,11.91
-5.26119799,11.91
5.26119799,-11.91
-5.26119799,-11.91
5.230959852,11.92
-5.230959852,11.92
5.230959852,-11.92
-5.230959852,-11.92
5.2005203,11.93
-5.2005203,11.93
5.2005203,-11.93
-5.2005203,-11.93
5.169875775,11.94
-5.169875775,11.94
5.169875775,-11.94
-5.169875775,-11.94
5.139022612,11.95
-5.139022612,11.95
5.139022612,-11.95
-5.139022612,-11.95
5.107957028,11.96
-5.107957028,11.96
5.107957028,-11.96
-5.107957028,-11.96
5.076675125,11.97
-5.076675125,11.97
5.076675125,-11.97
-5.076675125,-11.97
5.045172879,11.98
-5.045172879,11.98
5.045172879,-11.98
-5.045172879,-11.98
5.013446136,11.99
-5.013446136,11.99
5.013446136,-11.99
-5.013446136,-11.99
4.981490607,12
-4.981490607,12
4.981490607,-12
-4.981490607,-12
4.94930186,12.01
-4.94930186,12.01
4.94930186,-12.01
-4.94930186,-12.01
4.916875316,12.02
-4.916875316,12.02
4.916875316,-12.02
-4.916875316,-12.02
4.884206237,12.03
-4.884206237,12.03
4.884206237,-12.03
-4.884206237,-12.03
4.851289724,12.04
-4.851289724,12.04
4.851289724,-12.04
-4.851289724,-12.04
4.818120705,12.05
-4.818120705,12.05
4.818120705,-12.05
-4.818120705,-12.05
4.78469393,12.06
-4.78469393,12.06
4.78469393,-12.06
-4.78469393,-12.06
4.751003958,12.07
-4.751003958,12.07
4.751003958,-12.07
-4.751003958,-12.07
4.717045149,12.08
-4.717045149,12.08
4.717045149,-12.08
-4.717045149,-12.08
4.682811655,12.09
-4.682811655,12.09
4.682811655,-12.09
-4.682811655,-12.09
4.648297407,12.1
-4.648297407,12.1
4.648297407,-12.1
-4.648297407,-12.1
4.613496104,12.11
-4.613496104,12.11
4.613496104,-12.11
-4.613496104,-12.11
4.5784012,12.12
-4.5784012,12.12
4.5784012,-12.12
-4.5784012,-12.12
4.54300589,12.13
-4.54300589,12.13
4.54300589,-12.13
-4.54300589,-12.13
4.507303098,12.14
-4.507303098,12.14
4.507303098,-12.14
-4.507303098,-12.14
4.471285457,12.15
-4.471285457,12.15
4.471285457,-12.15
-4.471285457,-12.15
4.434945298,12.16
-4.434945298,12.16
4.434945298,-12.16
-4.434945298,-12.16
4.398274625,12.17
-4.398274625,12.17
4.398274625,-12.17
-4.398274625,-12.17
4.361265101,12.18
-4.361265101,12.18
4.361265101,-12.18
-4.361265101,-12.18
4.323908026,12.19
-4.323908026,12.19
4.323908026,-12.19
-4.323908026,-12.19
4.286194313,12.2
-4.286194313,12.2
4.286194313,-12.2
-4.286194313,-12.2
4.248114462,12.21
-4.248114462,12.21
4.248114462,-12.21
-4.248114462,-12.21
4.209658537,12.22
-4.209658537,12.22
4.209658537,-12.22
-4.209658537,-12.22
4.170816137,12.23
-4.170816137,12.23
4.170816137,-12.23
-4.170816137,-12.23
4.131576361,12.24
-4.131576361,12.24
4.131576361,-12.24
-4.131576361,-12.24
4.091927777,12.25
-4.091927777,12.25
4.091927777,-12.25
-4.091927777,-12.25
4.051858384,12.26
-4.051858384,12.26
4.051858384,-12.26
-4.051858384,-12.26
4.011355571,12.27
-4.011355571,12.27
4.011355571,-12.27
-4.011355571,-12.27
3.970406076,12.28
-3.970406076,12.28
3.970406076,-12.28
-3.970406076,-12.28
3.928995931,12.29
-3.928995931,12.29
3.928995931,-12.29
-3.928995931,-12.29
3.887110414,12.3
-3.887110414,12.3
3.887110414,-12.3
-3.887110414,-12.3
3.844733988,12.31
-3.844733988,12.31
3.844733988,-12.31
-3.844733988,-12.31
3.801850239,12.32
-3.801850239,12.32
3.801850239,-12.32
-3.801850239,-12.32
3.7584418,12.33
-3.7584418,12.33
3.7584418,-12.33
-3.7584418,-12.33
3.714490277,12.34
-3.714490277,12.34
3.714490277,-12.34
-3.714490277,-12.34
3.669976158,12.35
-3.669976158,12.35
3.669976158,-12.35
-3.669976158,-12.35
3.624878717,12.36
-3.624878717,12.36
3.624878717,-12.36
-3.624878717,-12.36
3.579175903,12.37
-3.579175903,12.37
3.579175903,-12.37
-3.579175903,-12.37
3.532844224,12.38
-3.532844224,12.38
3.532844224,-12.38
-3.532844224,-12.38
3.485858604,12.39
-3.485858604,12.39
3.485858604,-12.39
-3.485858604,-12.39
3.438192233,12.4
-3.438192233,12.4
3.438192233,-12.4
-3.438192233,-12.4
3.389816393,12.41
-3.389816393,12.41
3.389816393,-12.41
-3.389816393,-12.41
3.340700264,12.42
-3.340700264,12.42
3.340700264,-12.42
-3.340700264,-12.42
3.290810699,12.43
-3.290810699,12.43
3.290810699,-12.43
-3.290810699,-12.43
3.240111972,12.44
-3.240111972,12.44
3.240111972,-12.44
-3.240111972,-12.44
3.188565485,12.45
-3.188565485,12.45
3.188565485,-12.45
-3.188565485,-12.45
3.136129436,12.46
-3.136129436,12.46
3.136129436,-12.46
-3.136129436,-12.46
3.082758433,12.47
-3.082758433,12.47
3.082758433,-12.47
-3.082758433,-12.47
3.028403045,12.48
-3.028403045,12.48
3.028403045,-12.48
-3.028403045,-12.48
2.973009279,12.49
-2.973009279,12.49
2.973009279,-12.49
-2.973009279,-12.49
2.91651797,12.5
-2.91651797,12.5
2.91651797,-12.5
-2.91651797,-12.5
2.858864057,12.51
-2.858864057,12.51
2.858864057,-12.51
-2.858864057,-12.51
2.799975724,12.52
-2.799975724,12.52
2.799975724,-12.52
-2.799975724,-12.52
2.739773373,12.53
-2.739773373,12.53
2.739773373,-12.53
-2.739773373,-12.53
2.678168394,12.54
-2.678168394,12.54
2.678168394,-12.54
-2.678168394,-12.54
2.61506166,12.55
-2.61506166,12.55
2.61506166,-12.55
-2.61506166,-12.55
2.550341693,12.56
-2.550341693,12.56
2.550341693,-12.56
-2.550341693,-12.56
2.483882394,12.57
-2.483882394,12.57
2.483882394,-12.57
-2.483882394,-12.57
2.415540202,12.58
-2.415540202,12.58
2.415540202,-12.58
-2.415540202,-12.58
2.345150511,12.59
-2.345150511,12.59
2.345150511,-12.59
-2.345150511,-12.59
2.272523068,12.6
-2.272523068,12.6
2.272523068,-12.6
-2.272523068,-12.6
2.197436006,12.61
-2.197436006,12.61
2.197436006,-12.61
-2.197436006,-12.61
2.119627947,12.62
-2.119627947,12.62
2.119627947,-12.62
-2.119627947,-12.62
2.038787383,12.63
-2.038787383,12.63
2.038787383,-12.63
-2.038787383,-12.63
1.954538074,12.64
-1.954538074,12.64
1.954538074,-12.64
-1.954538074,-12.64
1.866418468,12.65
-1.866418468,12.65
1.866418468,-12.65
-1.866418468,-12.65
1.773851866,12.66
-1.773851866,12.66
1.773851866,-12.66
-1.773851866,-12.66
1.676101642,12.67
-1.676101642,12.67
1.676101642,-12.67
-1.676101642,-12.67
1.572201233,12.68
-1.572201233,12.68
1.572201233,-12.68
-1.572201233,-12.68
1.460838952,12.69
-1.460838952,12.69
1.460838952,-12.69
-1.460838952,-12.69
1.340155924,12.7
-1.340155924,12.7
1.340155924,-12.7
-1.340155924,-12.7
1.207360378,12.71
-1.207360378,12.71
1.207360378,-12.71
-1.207360378,-12.71
1.057900749,12.72
-1.057900749,12.72
1.057900749,-12.72
-1.057900749,-12.72
0.883358723,12.73
-0.883358723,12.73
0.883358723,-12.73
-0.883358723,-12.73
0.664247695,12.74
-0.664247695,12.74
0.664247695,-12.74
-0.664247695,-12.74
0.31915685,12.75
-0.31915685,12.75
0.31915685,-12.75
-0.31915685,-12.75
0,12.753
0,12.753
0,-12.753
0,-12.753

